Adaptive resolution of fine scales in modes of microstructured optical fibers

An adaptive algorithm for computing eigenmodes and propagation constants of optical fibers is proposed. The algorithm is built using a dual-weighted residual error estimator. The residuals are based on the eigensystem for leaky hybrid modes obtained from Maxwell equations truncated to a finite domain after a transformation by a perfectly matched layer. The adaptive algorithm is then applied to compute practically interesting modes for multiple fiber microstructures. Emerging microstructured optical fibers are characterized by complex geometrical features in their transverse cross-section. Their leaky modes, useful for confining and propagating light in their cores, often exhibit fine scale features. The adaptive algorithm automatically captures these features without any expert input. The results also show that confinement losses of these modes are captured accurately on the adaptively found meshes.

==> arf_cl.csv <==
,ndofs,cl
0,224446,1.6713510801081284
1,230944,1.5095381450992378
2,259900,0.5651435391471269
3,293416,0.28184239782772946
4,303106,0.5700499522083365
5,309946,0.18429847071941086
6,316102,0.18300767760553394
7,334798,0.9816070820549544
8,345628,0.0561809036786004
9,369340,0.05618047167868322
10,380398,0.05618039771519433
11,418474,0.047453616622584315
12,449710,0.36783917475274097
13,467950,0.030634327088436247
14,524494,0.13016436380469398
15,543646,1.5163075402769919
16,550030,0.34032302943163756
17,585370,0.08391511560609441
18,600076,0.026346048474848626
19,625042,0.02569618677551674
20,794674,0.013122288158089808
21,884962,0.011270392518564636
22,891460,0.011270392558427258
23,1113304,0.010330448302584125
24,1183186,0.010257206864258822
25,1220920,0.010230026334201305
26,1733806,0.010156900607354151
27,1782370,0.010146424723298386
28,1909252,0.010130593630495918


==> arf_hausdorff.csv <==
,ndofs,hausdorff
0,224446,0.0005503702516307672
1,230944,0.0004533197126865453
2,259900,0.00017931276242495563
3,293416,0.000259051677429597
4,303106,0.0003370184292742763
5,309946,0.00017507198781865107
6,316102,0.00024813441552844656
7,334798,0.0004321689091361496
8,345628,0.00012739815011611515
9,369340,0.00012739753862173593
10,380398,0.00012739741954082286
11,418474,0.00010991954331918885
12,449710,0.00014793448573466585
13,467950,3.0999952324275034e-05
14,524494,0.0001378333367762307
15,543646,0.0005594745306491173
16,550030,0.00026510258312644445
17,585370,6.53021692200104e-05
18,600076,5.594077880900885e-05
19,625042,5.444750341919757e-05
20,794674,2.0194986262428e-05
21,884962,1.1441148286903484e-05
22,891460,1.1441148259670438e-05
23,1113304,4.184938949791776e-06
24,1183186,3.333250993595596e-06
25,1220920,2.8891827098272302e-06
26,1733806,1.7643726065941669e-06
27,1782370,1.4949875924391114e-06
28,1909252,1.0458656088656556e-06


==> bragg_cl.csv <==
,ndofs,cl
0,89851,56.87490961676207
1,112537,99.47448861204377
2,124912,29.791023295280123
3,140644,44.03360486446658
4,151360,73.62826809025243
5,157174,51.522204879601816
6,167320,15.13603661546312
7,176212,6.669580963572365
8,197416,7.883736582422259
9,235948,5.746772465092253
10,239254,0.008328251656132934
11,250882,6.056905318122276
12,277444,1.4277117339579277
13,296596,1.975036732349201
14,347212,0.44744606071630955
15,374800,0.7502937993698673
16,419260,0.31632557101175074
17,480250,0.1886875685044771
18,634378,0.06583064686285134
19,858160,0.00264871237735953
20,889054,0.0007962309757640895
21,1700392,0.0006911739398383077
22,1915624,1.540443176040185e-05
23,2893858,2.7030106055647707e-05


==> bragg_hausdorff.csv <==
,ndofs,hausdorff
0,89851,0.12426666721730223
1,112537,0.029499050115711724
2,124912,0.03981779736157246
3,140644,0.04295322804916015
4,151360,0.050465847368347395
5,157174,0.03545290481240302
6,167320,0.03591703460983534
7,176212,0.017057206424225025
8,197416,0.011708418302538676
9,235948,0.015593905107173124
10,239254,0.004414026363558729
11,250882,0.01930948587011909
12,277444,0.0029228697427428505
13,296596,0.003809435002606277
14,347212,0.0014088020443647079
15,374800,0.001902354138523176
16,419260,0.000831416583182102
17,480250,0.0005788341999871251
18,634378,0.00022958279516157633
19,858160,6.482260241764592e-06
20,889054,1.6956235229174128e-06
21,1700392,1.5450431795574812e-06
22,1915624,5.988515645655196e-08
23,2893858,3.8376685545603696e-08


==> nanf_cl.csv <==
,ndofs,cl
0,152092,0.055645137728049805
1,153004,0.11692858412036469
2,168964,0.03474285845656148
3,178198,0.03288144265143604
4,186064,0.03392006067989515
5,226420,0.020866365287547647
6,245458,0.020551775840180038
7,257428,0.062309719754823516
8,287296,0.014753186246424162
9,301432,0.055585906636637636
10,320470,0.02060459728984611
11,340534,0.03221892766977391
12,359230,0.029505492871988726
13,396394,0.06236813062487284
14,405742,0.05991522399023761
15,420790,0.08065311915411387
16,455560,0.00218934910137399
17,485542,0.0023543418083409456
18,530572,0.0022039309254803527
19,541174,0.00223365779167791
20,616300,0.0020231607057772435
21,757888,0.002052265510065089
22,763816,0.006684523505236431
23,788326,0.0005869008798070164
24,811810,0.0005791126202585322
25,836434,0.0004898060289708822
26,842248,0.0004896480941478995
27,1049044,0.0002832435511808336
28,1278868,0.00028260571754901224
29,1298248,0.00027128872237421135
30,1299274,0.0002712893395574825
31,1436872,0.00020946284429169786
32,1437328,0.00020934933378955568
33,1479394,0.00020811769541660718


==> nanf_hausdorff.csv <==
,ndofs,hausdorff
0,152092,0.00017059677202394102
1,153004,0.0001657069985287184
2,168964,1.182986368367894e-05
3,178198,8.130595505412877e-05
4,186064,3.417145898365365e-05
5,226420,3.623490967567084e-05
6,245458,6.647763407716559e-05
7,257428,6.97856508492289e-05
8,287296,7.038523868166104e-05
9,301432,6.186452138323005e-05
10,320470,6.1031222072240173e-05
11,340534,2.9981177535539685e-05
12,359230,1.972540756633232e-05
13,396394,3.768751783132918e-05
14,405742,0.00012847688951451736
15,420790,4.459964631385487e-05
16,455560,3.741645237201576e-05
17,485542,8.795142196734608e-06
18,530572,3.412604260035551e-05
19,541174,2.8702923090571138e-05
20,616300,4.233713577632597e-06
21,757888,1.3130072431362264e-05
22,763816,9.141583215872263e-06
23,788326,4.413448859896543e-06
24,811810,3.390475107021321e-06
25,836434,5.819544514554204e-06
26,842248,4.998708422594858e-06
27,1049044,5.610299872510494e-06
28,1278868,5.647711064144247e-06
29,1298248,3.6111005866736443e-06
30,1299274,3.6095672586889933e-06
31,1436872,3.9627961021196155e-06
32,1437328,4.0917889467148525e-06
33,1479394,4.4354123428672135e-06


==> new_tables/efficiency_lvm_adapt.csv <==
,ndofs,error,hausdorff,efficiency_error,efficiency_hausdorff,cl,error_cl
0,48469,0.0593792497510465,0.10629473074679965,0.00010174608681879549,0.00018213555995213234,86.45079497578091,77.56598921772394
1,49039,0.0184779843341367,0.06332826199951368,4.844109980932992e-12,1.6601868498191695e-11,85.07145984039383,76.18665408233686
2,51319,0.0585015805701208,0.09896013626883639,5.559944672323365e-06,9.40509430785068e-06,254.74903878770817,245.86423302965122
3,55423,0.0296407802076113,0.04669611269710068,4.086369411150181e-05,6.437670169561014e-05,51.22924858198135,42.34444282392438
4,59413,0.023207645556815,0.03991348895208762,3.6064713370667455e-05,6.202561716811628e-05,128.95977202997358,120.07496627191661
5,61921,0.0355044742459632,0.06324404227253856,2.752856778329849e-12,4.903657754592222e-12,101.19651587693082,92.31171011887385
6,64315,0.0234095728482825,0.04909756490098715,0.0016045199408677424,0.0033652054414765533,44.036427363253225,35.151621605196254
7,67165,0.0164249216510215,0.03128774061017962,1.1731810128061655e-10,2.2347858941040542e-10,49.8013088513784,40.91650309332144
8,70129,0.0110201273592999,0.016870945209410057,0.0005050672212870081,0.0007732180527125441,41.918807283715566,33.034001525658596
9,76285,0.0328844374736195,0.070259562674954,8.672237645364186e-05,0.0001852875314851769,119.81146660893813,110.92666085088116
10,77539,0.02340962866395,0.0589034412839354,0.0006255910421402134,0.0015741157515757132,69.33228368151153,60.44747792345456
11,79021,0.0242233566380835,0.043315561294984095,2.170863045294404e-11,3.8818794895514206e-11,102.89871755072163,94.01391179266466
12,80617,0.0115625645947555,0.01977212409336308,9.533497526927742e-05,0.00016302395078656104,56.54547346680294,47.660667708745976
13,84379,0.045646297981268,0.0936423247861174,0.0012099391212974414,0.0024821621287768043,57.349319116366594,48.46451335830963
14,85063,0.0472062142424014,0.0624128421773154,5.0320511819642234e-12,6.653035437991308e-12,234.3665687517376,225.48176299368063
15,88141,0.0251577188051697,0.032985796872531316,0.0009981091887663902,0.0013086809345563427,32.870444192785165,23.985638434728198
16,89167,0.0118084159438817,0.01645300055777713,6.263284910262073e-10,8.726812352460554e-10,16.473194697919233,7.588388939862266
17,90991,0.0224128926187278,0.043228641976780106,0.0002295774766970349,0.00044279525694849927,72.73311447970573,63.84830872164876
18,92701,0.0233298602525088,0.06325158299160796,0.0005094668702079936,0.0013812592820383642,107.04856677922879,98.16376102117182
19,93157,0.0117490385274002,0.015677767159592744,6.600366002252756e-10,8.807444210016417e-10,54.90857311277814,46.02376735472117
20,95500,0.0460262659063808,0.10078080401518734,0.019053495919181443,0.041720235179212924,115.8483085895073,106.96350283145033
21,96982,0.0090320082800155,0.04172185133878197,0.00018262737377025746,0.0008436166024885194,54.94150943693512,46.05670367887815
22,99148,0.0173484547344144,0.0421760364099059,0.000691930564232672,0.0016821606948262287,32.08221255480497,23.197406796748
23,101998,0.0004435158547141,0.0004435142885950183,4.32962909375936e-06,4.329613805208414e-06,8.491824326524796,0.3929814315321707
24,104848,0.0373217513880568,0.05891600802678338,8.122548241605879e-12,1.2822230994055804e-11,112.33595365713802,103.45114789908105
25,108268,0.0030001667167234,0.00670579745225187,1.1131996560924339e-07,2.488158866659584e-07,12.763939140675571,3.8791333826186047
26,109294,0.0087301687385901,0.015267498784328657,0.000804028273118645,0.0014061011934561121,21.47410835640264,12.589302598345672
27,111802,0.0049624187557255,0.02280796830107692,2.8210652917493607e-11,1.296600930246986e-10,32.32621436585813,23.44140860780116
28,112258,0.000901568846696,0.0009015673152936288,4.2933444044867015e-06,4.293337111823667e-06,10.65868836306163,1.7738826050046637
29,113512,0.0087453824523595,0.01296996790417606,1.085743412309201e-09,1.6102277157726359e-09,15.691476849609066,6.806671091552099
30,114652,0.0062829364518545,0.010634207959701557,2.9390221868003335e-09,4.974453167258513e-09,26.74873061723591,17.863924859178944
31,117616,0.0211897140223776,0.03626082746384802,0.0010308196176221638,0.0017639866333954899,27.839271693194455,18.95446593513749
32,119896,0.0141758495906951,0.017358682694901983,5.45594351156828e-10,6.680939411263826e-10,17.22633928308293,8.341533525025962
33,121150,0.0137893037031716,0.021414050235938273,6.136936216612979e-10,9.530333312411772e-10,24.370394316658356,15.485588558601389
34,124798,0.008704880371028,0.033200827338880884,3.667286510488879e-11,1.3987204998495504e-10,23.5659359085044,14.681130150447434
35,126280,0.0122793121661344,0.020783643812380452,3.137586483485245e-10,5.310597126371883e-10,21.246864826299166,12.3620590682422
36,129472,0.010460285381397,0.013764567072302326,0.010958607156688442,0.0144203028624354,13.821198713132446,4.93639295507548
37,132094,0.0044392063893785,0.01295309097928468,0.0037875155763187,0.011051532535837447,11.001142818991275,2.116337060934308
38,134602,0.0153912801279112,0.021377052304454754,0.0011746925428704378,0.0016315383595063098,16.190200117826986,7.30539435977002
39,136426,0.0073955898949331,0.009143874544993607,0.004858847009121075,0.00600745689199988,13.522222134954236,4.637416376897269
40,136882,0.0087247433971861,0.011773248532060325,0.01543099514869179,0.020822725977380455,13.432702259331494,4.547896501274527
41,142012,0.0002125782010439,0.00021257815579313032,2.299172196229228e-05,2.2991717068125757e-05,7.779994117827402,1.1048116402295642
42,146002,0.010878112079128,0.023710602935250354,0.0017516120152189427,0.0038179214083625505,16.529889064610366,7.645083306553399
43,148168,0.0082660728905674,0.010490539526299468,0.01914490618596957,0.02429695427684801,13.433573576588017,4.548767818531051
44,150220,0.005256891841125,0.006794599182916194,3.330051125508317e-07,4.304133191297657e-07,11.1197261139823,2.2349203559253326
45,151132,0.0064915256349311,0.00757388759384937,0.006827785587508751,0.007966213716607305,12.044015009723164,3.159209251666198
46,152272,0.0097018664606667,0.013286563948580847,2.6047069465343927e-08,3.567107994399644e-08,13.81043844940219,4.925632691345223
47,152614,0.0095402100054531,0.012695732745503247,0.01511553569538641,0.020115154842928036,14.217559678801535,5.332753920744569
48,155920,0.0049264252282071,0.005851623573678895,0.014061601758124922,0.016702415345797132,11.3433314112779,2.458525653220933
49,156262,0.0045658386680386,0.00605132718357423,0.04178675159063947,0.0553820062858959,11.173140901519284,2.2883351434623176
50,156946,0.0011567822083063,0.006300171224900088,2.0462803574767123e-08,1.1144635985652579e-07,11.386389199686592,2.5015834416296254
51,159112,0.0063848562283159,0.0069457487145219085,7.302779835260623e-07,7.944309447133314e-07,12.178038527566011,3.2932327695090446
52,163558,0.004486192329549,0.005136289638800016,0.02566762106193526,0.029387134217296638,11.124509023301233,2.239703265244266
53,167320,0.0056203649444962,0.00604808329949205,2.5235377963135316e-07,2.715582876244872e-07,11.679395938134487,2.7945901800775204
54,169486,0.0052668892223474,0.006206305892152021,0.02182734912965151,0.0257205344169056,11.559399734742527,2.6745939766855606
55,170398,0.0046429654123817,0.00510751607822963,0.04096292748700043,0.045061462270055176,11.076349585241386,2.19154382718442
56,172564,0.0070105000524873,0.008237079300089274,0.04630800743437626,0.054410202783002105,11.655041166174888,2.7702354081179212
57,173476,0.0041889585031542,0.004938477520147521,0.027140370327269778,0.031996523395678704,10.610165677949247,1.7253599198922807
58,174616,0.0047516743561797,0.005058110321372059,1.157269322222179,1.231901739168314,11.150048218538975,2.2652424604820087
59,176098,0.0046819828204097,0.005148395995341505,2.7837004044201136e-05,3.061009098938331e-05,11.120492771427822,2.235687013370855
60,181570,0.00398436024054,0.004222101429268057,6.8974305263163e-05,7.308990534322346e-05,10.73964860048893,1.8548428424319638
61,185218,0.0035910850375967,0.004327414837556491,0.01409567507416289,0.01698590616003065,10.421948885174869,1.5371431271179024
62,190804,0.0026116252627,0.0032288279910379545,8.338921791144042e-05,0.0001030965065274571,10.019817366110495,1.135011608053528
63,192514,0.0047366960915844,0.005579964179703902,0.012755396966073475,0.015026224353943355,11.071240415664445,2.186434657607478
64,195022,0.0035528303194328,0.0039882762099900096,2.0032661278988015e-06,2.2487926306182584e-06,10.553036022889687,1.6682302648327205
65,196504,0.0029295164576666,0.003065778668098996,4.073340126680159e-05,4.262805636611622e-05,10.159034168229415,1.274228410172448
66,197416,0.003360876162769,0.0036305153041325646,0.02517756374763948,0.02719753007241672,10.423112621041113,1.5383068629841468
67,199582,0.003133341190695,0.003537456676737585,0.04858137210512593,0.05484704303147787,10.176602430155842,1.2917966720988758
68,203914,0.0024420850952579,0.002527831382706023,0.0008452119041464848,0.000874888913775777,9.943249352267705,1.058443594210738
69,204940,0.0022364873348005,0.002375391812157611,0.0005161499923262651,0.0005482072026696235,9.843919634554883,0.9591138764979164
70,208702,0.0007347727719869,0.0007347747672923236,8.386489948678243e-05,8.386512722533668e-05,7.826955903025922,1.0578498550310442
71,211438,0.0021353595300489,0.00224944712772108,0.00038553719874141935,0.0004061356095470522,9.74054306338273,0.8557373053257642
72,217708,0.0016557401868133,0.0017625801423804333,0.0008964679066432861,0.0009543142958750827,9.597058612937435,0.7122528548804681
73,221812,0.0015778853166631,0.0016143580819014942,0.00040293470156328357,0.0004122485234369793,9.577010802622858,0.6922050445658918
74,224548,0.001401373789194,0.0014585624657077025,0.0013826687713758056,0.0014390941146364986,9.495098211739874,0.6102924536829075
75,232756,0.0011179467279999,0.0011369234496683524,0.002691170343333978,0.0027368519391459812,9.373312633872377,0.4885068758154105
76,248146,0.0009747220173591,0.00097472040552133,0.7962558725257404,0.796254555806443,9.313417658900715,0.4286119008437481
77,252022,0.0008746188508427,0.000874617239083345,0.004097620879981154,0.004097613328830409,9.282411512597077,0.3976057545401108
78,260914,0.0001332139440409,0.0013932530486402458,1.8199940139297054e-06,1.903488577469062e-05,8.795386451366637,0.08941930669032949
79,264106,0.0009568635442024,0.0009568619321918242,0.005514027426636579,0.005514018137255057,9.254512797025834,0.36970703896886725
80,265816,0.0008768443616505,0.0008768427496763238,0.005200131650667756,0.005200122090843573,9.238402574536432,0.35359681647946495
81,270832,0.0007291045098736,0.0007291028979539092,0.01931678559110428,0.019316742885145618,9.19137730980966,0.30657155175269324
82,272542,0.000820435851106,0.0009548941983348693,0.0010282128990058198,0.0011967230961325722,9.224375353123667,0.3395695950667008
83,275620,0.0007309119713575,0.0008100909814447245,0.005254827258219904,0.005824077779199139,9.19301799905169,0.3082122409947239
84,287362,0.0006086848719924,0.0006587510894681143,0.009715644214038944,0.010514786066446952,9.14754511984827,0.26273936179130253
85,295570,0.0005261300285382,0.0005671591488702427,0.013316707318560987,0.014355182139163557,9.11478239210664,0.22997663404967383
86,322930,0.0003343594308562,0.00037888579689175866,0.02163169032189243,0.024512364447859213,9.039727912633648,0.15492215457668124
87,339574,0.0002463101771512,0.00027359613428957303,0.0221718029433021,0.02462796968309549,9.00282130998615,0.118015551929183
88,352114,0.0001873786591691,0.00020766660537060107,0.007758157793658217,0.008598152532858751,8.975243157930912,0.09043739987394517
89,379474,7.759269834754028e-05,9.181255937552268e-05,0.005812542004825151,0.006877765167418569,8.922349622408415,0.03754386435144852
90,400336,1.0200323004640398e-05,1.0370641767815027e-05,0.0019174641123764994,0.001949480756937964,8.89025713030852,0.0054513722515530105
91,400906,8.493169734929523e-06,8.67009375015985e-06,0.003919554390793789,0.004001203918870559,8.889275873194434,0.00447011513746709
92,407860,8.180435057009152e-06,8.38173616214138e-06,0.00532892924904729,0.005460061559190813,8.889109024600797,0.0043032665438307305
93,414700,7.846358174024149e-06,7.974082400680145e-06,0.003102314955399905,0.003152814915984621,8.888917305992656,0.004111547935689686
94,422224,7.580843181206088e-06,7.738869721903042e-06,0.005372429843066858,0.0054844208819188,8.888761555992511,0.00395579793554468
95,436816,7.048099521574367e-06,7.200878565644727e-06,0.0021779140611227674,0.002225123897945759,8.888462276924772,0.0036565188678050475
96,447532,6.622768442320601e-06,6.918355661249174e-06,0.006135560212156002,0.006409402366758726,8.888233312325559,0.0034275542685922034
97,469078,5.836196971854157e-06,6.052881604131152e-06,0.0042648187509751806,0.004423161707396938,8.887800070337336,0.0029943122803697264
98,492562,5.128095305643908e-06,5.3411554897170435e-06,0.004243750189300816,0.004420067933531839,8.887412374041649,0.002606615984682037
99,508180,4.7029330245737435e-06,4.897287710604114e-06,0.001978127242557962,0.002059875865629268,8.88719466676491,0.0023889087079442817
100,555148,3.6528172264028777e-06,3.9151258049150616e-06,0.0010363515670211685,0.0011107719087834898,8.886644328683145,0.0018385706261785373
101,568714,3.2455438778782477e-06,3.3408067356823594e-06,0.010918869616611388,0.011239359113228172,8.886440163778733,0.0016344057217665409
102,587866,2.8776975217249376e-06,2.9982309748803864e-06,0.00047164152577468797,0.0004913964101306545,8.88625020277559,0.0014444447186239273
103,611122,2.471635004718922e-06,2.5586828235593045e-06,0.024704155876757658,0.025574204602098936,8.886056580128882,0.0012508220719151808
104,611806,2.4720499164729705e-06,2.55941358134876e-06,0.04370195752977555,0.04524640982687747,8.886057361640813,0.001251603583845906
105,629362,2.242737276170998e-06,2.3251660796032646e-06,0.019196269339427946,0.019901802496978187,8.8859180856719,0.001112327614933406
106,629704,2.2429772620247014e-06,2.3255213639145145e-06,0.008266231091641749,0.00857043775170271,8.885915199510917,0.0011094414539503106
107,640762,2.0490389897869716e-06,2.0685276053549613e-06,0.0618862558789406,0.06247486227236619,8.885835290853786,0.0010295327968190549
108,648172,1.946470096699646e-06,1.951671332807589e-06,0.09741537790830833,0.0976756852112074,8.885781773791606,0.0009760157346399012
109,673366,1.6446230498273904e-06,1.6885198332597167e-06,0.003829835055657648,0.003932057531523701,8.885631825403406,0.0008260673464395296
110,678154,1.5756752115808026e-06,1.6180809192272915e-06,0.01158402004984866,0.011895777551645063,8.885597222200422,0.0007914641434556557
111,689896,1.473719787146222e-06,1.5384383832244677e-06,0.00441888415242292,0.004612940024557888,8.885552141749685,0.0007463836927179557
112,708022,1.318825000373188e-06,1.4165170482124095e-06,0.0058884944870385095,0.006324685099868853,8.88548397382608,0.0006782157691134216
113,755674,1.0513653811999429e-06,1.1573253567105717e-06,0.003237972838420873,0.0035643061273023992,8.885347936185891,0.0005421781289243199
114,843340,8.281798682303162e-07,9.645540928295872e-07,0.0022370897867941965,0.002605465542757591,8.885232915237658,0.0004271571806917507
115,979456,5.49163441483033e-07,6.771493746616931e-07,0.008577366691409714,0.010576374996206974,8.885083141115949,0.00027738305898239446
116,1104400,3.143253604777435e-07,3.7102097986567127e-07,0.009045988187844885,0.01067763478010914,8.88495669094085,0.00015093288388356996
117,1148746,2.444802135627781e-07,2.669005641450098e-07,0.0016136179036509704,0.001761596664706538,8.884920928195893,0.00011517013892614614
118,1288054,1.1273207694929957e-07,1.4059996890124712e-07,0.0005153540284044521,0.0006427519329692311,8.884855477579617,4.9719522650093495e-05
119,1319974,7.222244835978757e-08,7.19304966846306e-08,0.00013235244278206925,0.00013181742190893506,8.88483434093554,2.85828785742126e-05
120,1385296,2.5881785541897693e-08,2.8912498028821515e-08,0.0004259018743476497,0.0004757742499107709,8.884813491633134,7.733576167012757e-06
121,1409122,1.2907825039781186e-08,1.1600759881259117e-08,0.00010930583351947771,9.823736565783516e-05,8.884807400705439,1.6426484723552903e-06
122,1430440,4.072788202359879e-09,2.2451528754734765e-09,3.826772033647651e-05,2.1095347482462408e-05,8.884804842244353,9.158126133002042e-07
123,1432150,3.472837311750674e-09,1.7912411976913832e-09,0.03645340206885153,0.018802157924529644,8.884804687704603,1.070352363186089e-06
124,1434088,3.4596357619984878e-09,1.7670405647121255e-09,0.0003721642944589591,0.000190086312631525,8.88480467970086,1.0783561066318725e-06
125,1437622,3.438490325612047e-09,1.7665133680933045e-09,6.434647270180451e-05,3.305779381454436e-05,8.884804664598397,1.0934585699118315e-06
126,1460332,3.09171839872931e-09,1.282881399833794e-09,0.00023913285730827816,9.922607921083123e-05,8.88480539070552,3.673514470392547e-07
127,1488781,2.942932672956263e-09,1.1185780241245363e-09,0.00025794956712759114,9.804394092084908e-05,8.884805616738495,1.4131847159148947e-07
128,1522525,2.719126229043776e-09,8.702341749695767e-10,0.00020082478528216788,6.427233479150708e-05,8.884805651812995,1.0624397184244572e-07
129,1600171,2.376199081553135e-09,5.389102512686011e-10,0.00047217549437700545,0.0001070870771279262,8.884805619812356,1.382446104258861e-07


==> new_tables/efficiency_lvm_adapt_arf.csv <==
,ndofs,error,hausdorff,efficiency_error,efficiency_hausdorff,cl,error_cl
0,72232,0.0,0.02522377624164309,0.0,0.04050204184896475,0.9547247231730827,9.594827638566988
1,73714,0.0092615864372161,0.02500018195155943,0.0685091632132012,0.18492960760985322,0.9868848421282647,9.562667519611807
2,74284,0.0092130131595401,0.025212084460339543,0.03984631382762323,0.10904235262216654,0.5124704531288478,10.037081908611224
3,75538,0.0092841943257559,0.024584604919522895,0.011740002768990693,0.0310876011103141,2.5978045292815835,7.951747832458487
4,75994,0.0090190731695837,0.025041939126735847,0.28110221882602215,0.7804953480110802,0.4574253357244477,10.092127026015623
5,78844,0.0092563259958171,0.025242754996368518,0.12298386914277439,0.33538702922513647,0.3374026774430201,10.212149684297051
6,81010,0.0094037186132492,0.025095613080804886,0.039630949478242514,0.10576273228014595,0.5347612474061146,10.014791114333956
7,82720,0.0092816527604111,0.02543906025454742,51.54043187612962,141.2614957580233,6.468249250562699,4.081303111177372
8,86254,0.0096009660473278,0.025891934772242463,0.00856328395027945,0.023093508339042272,1.818876129937965,8.730676231802105
9,87052,0.0097464125955968,0.02584443802530659,0.010224835145901764,0.027113065002667656,1.5343598058412555,9.015192555898816
10,88420,0.0096086607866178,0.026010189306708273,0.06377362434784359,0.17263217829195404,1.271987666127605,9.277564695612465
11,89332,0.0097743492764501,0.025782552749469535,0.14207979006325328,0.37477478841126477,0.7416397876592483,9.807912574080822
12,89902,0.0096299342389961,0.025347375273724194,0.04238285164097854,0.11155777589468287,0.9291190389299042,9.620433322810166
13,92587,0.0094525048282464,0.02570259104601824,78.39618191705686,213.16942334291056,0.4445358078073092,10.105016553932762
14,93499,0.0095462424703642,0.025685232314989717,0.10791951223876227,0.2903695094460797,0.23547492688658794,10.314077434853482
15,94867,0.0095676798489257,0.02568531656476458,0.05888271272134767,0.15807605817932197,0.3165960307183349,10.232956331021736
16,97831,0.0095530001710794,0.025666693929610945,0.08460729771159975,0.22732016912857794,0.5317708944035239,10.017781467336548
17,101542,0.0095317838901909,0.025901937667418055,6.549301545490188,17.797256248223025,2.462200948283426,8.087351413456645
18,102796,0.0096279989370445,0.025687902308578748,25.551791859432218,68.17324528036545,0.7620992497320574,9.787453112008013
19,109066,0.0095645448249103,0.025531904544781398,0.47167513614877854,1.2591048264976192,0.7880188248747013,9.76153353686537
20,113854,0.0094327547423178,0.025454228924537615,287.72798902737145,776.4321559048556,1.207122621842241,9.34242973989783
21,118414,0.0093490524701449,0.025328551656796372,0.16692762311751377,0.4522420789251014,1.1303917489773911,9.41916061276268
22,122062,0.0093584533301861,0.025393931105560416,0.11308659665133636,0.3068576764777464,1.0654820200991457,9.484070341640926
23,123544,0.0092877638620516,0.025048045266691632,0.02747748638579841,0.07410366295147716,1.8325228504136057,8.717029511326466
24,123886,0.0092503287676869,0.025354935222426475,605.3642847353012,1659.289373481609,1.5787622428403836,8.970790118899687
25,124798,0.0094044400353614,0.02540727891555635,205.33458198514006,554.7372279358837,0.46665501229149386,10.082897349448578
26,126052,0.0094356513360411,0.02532593473869265,6343.005908687035,17025.06249642224,0.3548279642451903,10.19472439749488
27,128560,0.0093585982916709,0.025008011044455464,316.9535086316768,846.9619698811429,0.8232916914889176,9.726260670251154
28,131068,0.0091687509335942,0.025487320278735067,665.3635057685325,1849.5793915798754,0.489933280898841,10.05961908084123
29,132322,0.0094416991461203,0.025924367083262727,0.0614583837367391,0.1687481962385913,1.3438236034760787,9.205728758263993
30,132778,0.0096729453483776,0.025613388260354714,106.21336283052523,281.2467146909359,2.804612809628418,7.744939552111653
31,137566,0.0095625441612551,0.024725989573455804,247.5477682928542,640.0873485679142,3.1221543642055596,7.427397997534511
32,140188,0.009223319785935,0.025580010403220478,978.5036688843251,2713.787943015905,0.44251803097629766,10.107034330763774
33,140758,0.0094119872059238,0.025406819090041968,696.4521125884884,1880.0102934985352,0.47591126580915194,10.073641095930919
34,143380,0.0093865981122109,0.025322389632877956,0.21809898394642646,0.5883694373621562,0.8462928034305213,9.70325955830955
35,149308,0.0095066213855897,0.02530095938393025,0.21671943453079986,0.5767779517425236,0.9026372475933435,9.646915114146728
36,151018,0.0094335810273237,0.02537263748208448,0.3315807680859567,0.8918223737420836,0.35737662930336345,10.192175732436707
37,153754,0.0094377732075902,0.02254853311686602,0.3395381852506604,0.8112176300663593,1.2000222991560796,9.349530062583991
38,156946,0.007340423330704,0.02321121466919381,0.13746918549151604,0.4346924735929063,0.5057335814200051,10.043818780320066
39,159454,0.0077757818747359,0.022980849918044267,0.14821271456953478,0.4380336542791841,0.6245712944666483,9.924981067273423
40,162646,0.0076663586748226,0.02315805299727246,0.5528957232337715,1.6701525461707218,0.6822455763877673,9.867306785352303
41,165952,0.0077777906054285,0.023141873675813107,195.89610319433845,582.8651224607855,0.45545157900454714,10.094100782735524
42,166294,0.0077014884192945,0.02280969682599797,2344.388083317075,6943.434633878674,1.4620704019649735,9.087481959775097
43,172222,0.007630161978037,0.023059198205086624,933.2090017852977,2820.261404787948,0.9760550968752693,9.573497264864802
44,173020,0.0076865004690126,0.022917346476143394,0.1704045184311597,0.50806207658879,0.4315312466919686,10.118021115048103
45,173704,0.0076117202183038,0.022450452657014196,324.01012048743223,955.6543937209431,2.2497381406297436,8.299814221110328
46,174388,0.0072677083523922,0.022923584067087756,0.09772112010550127,0.30822897717560344,1.665796571871009,8.883755789869062
47,174844,0.0074054512377501,0.022968621956747495,0.133551593967089,0.41422135870859683,1.1162545920554117,9.433297769684659
48,176668,0.0077389770182034,0.023299626389162418,1188.863521795234,3579.294242685755,1.9185830657804712,8.6309692959596
49,180544,0.0078573263144207,0.02303837757819039,9437.353448853391,27671.15726051548,0.8088673689217416,9.740684992818329
50,182710,0.0078284491048452,0.023023264782623527,0.38602216590955457,1.1352811289527116,0.26614650671546713,10.283405855024604
51,185902,0.0077136839861733,0.020045276655510418,0.3913007444498197,1.0168593491856326,0.22461881300773895,10.324933548732332
52,186472,0.0054487951537441,0.02030330749879525,1.6075148934134922,5.989924060081489,0.22460675961253754,10.324945602127533
53,190006,0.0056502636340356,0.019842623269753005,0.8095482153363884,2.842975354080554,0.2207288912129169,10.328823470527155
54,195250,0.0053134324650129,0.019528070109711776,3333.1898429108896,12250.22908824814,0.3067063224056569,10.242846039334415
55,197416,0.0050772792289922,0.019659115767212947,437.95660834609816,1695.7585502345653,0.19341437769211292,10.356137984047958
56,198328,0.0050878490160968,0.019658754991188264,271.2060617310669,1047.9032500430405,0.1928921017785433,10.356660259961528
57,201520,0.0050875449386016,0.019441291492043,1408.2296872885654,5381.338969725312,0.2047955671566761,10.344756794583395
58,202888,0.0049288534244574,0.019534516469224467,1030.2784316367138,4083.300771499355,0.2314364805876819,10.318115881152389
59,207562,0.0049561027486515,0.019380806767904765,1737.4386699804772,6794.242339535662,0.23173753928639917,10.317814822453672
60,208018,0.0048984170940576,0.019257598312258612,0.035113363337630835,0.1380443995609925,0.7452442047142647,9.804308157025806
61,209728,0.0047719045908622,0.019434404942949613,3140.9129321815835,12791.909949636052,0.18680630390100106,10.36274605783907
62,211894,0.0048545088781687,0.01928056628906868,1994.2094417593567,7920.366055779569,0.1834288598086129,10.366123501931458
63,214858,0.0047483548952032,0.01927299861928962,2517.60734647888,10218.663933822161,0.30689727699352853,10.242655084746543
64,216112,0.004699417295906,0.019365970689070925,64.67888280667464,266.53716190028865,0.2733037173580776,10.276248644381994
65,216568,0.004853396127543,0.01919189167343288,469.0738985073727,1854.8692936683412,0.2489927407900006,10.30055962095007
66,217138,0.0047159917455804,0.019372050136433217,3580.266545462198,14706.790588742313,0.13819174613743312,10.411360615602637
67,221242,0.0048363722947711,0.01932896455638776,6060.8672670986725,24222.760665753416,0.1585697259454578,10.390982635794613
68,222952,0.0048020279092851,0.019342245539678275,0.302853127256743,1.2198720333408977,0.25084366996382,10.298708691776252
69,226714,0.004789618638744,0.019324083128161754,411.12678636505046,1658.7224986279052,0.2100230143234701,10.339529347416601
70,228424,0.0047330454685169,0.019376271469570862,6324.463142979989,25891.260832546992,0.23218698292314516,10.317365378816925
71,231274,0.0047714245273517,0.019395671511078145,1457.6644766114043,5925.354409286772,0.74949987074731,9.800052490992762
72,231616,0.0048197981336694,0.019366634317846382,0.3538897668700419,1.4219794094534406,0.47783335574801084,10.07171900599206
73,234808,0.0047329759062421,0.019343825147477567,0.015938576654605286,0.0651414767397681,0.7272943175891458,9.822258044150924
74,235492,0.0049137840316234,0.019334084987606717,1.1491712238050928,4.521601674670939,0.09868980868635621,10.450862553053716
75,237316,0.004852252278739,0.019322504599507198,2855.5484385722,11371.285883092238,0.08255829850997687,10.466994063230095
76,243130,0.0048261178183893,0.019320266643718005,6378.033040319747,25533.006784850302,0.08254898028684798,10.467003381453223
77,250312,0.0048243871013205,0.01925410849533462,3023.290073194349,12065.93788177136,0.09679475242762096,10.45275760931245
78,251794,0.0047678894877959,0.01945633576836123,421.5197741554975,1720.0965500491118,0.1546400129029394,10.394912348837131
79,252592,0.0049542740144363,0.01941504559302132,1494.2205354497257,5855.622788980106,0.11810287140097497,10.431449490339096
80,254074,0.0049275332194352,0.01942038329067254,1727.1539184916978,6807.055296309174,0.11835193923343035,10.43120042250664
81,258406,0.0049309461889338,0.01940320366577971,198.59467893190012,781.4672589418359,0.11740516144604514,10.432147200294025
82,258862,0.0049066413864043,0.01938879892425632,3.261202496248949,12.886778240255833,0.08593399145376168,10.463618370286309
83,259432,0.0048955282511052,0.01938864541091954,6640.815628461267,26300.82247619767,0.08586567208434497,10.463686689655725
84,264220,0.0048953269369612,0.01935460090960717,1884.9747483091091,7452.604177006614,0.06507319197927273,10.484479169760798
85,266386,0.0048684062071108,0.019354508858195438,16656.167701818333,66217.14204077194,0.06506936858058113,10.48448299315949
86,281662,0.004868345043549,0.019311116344203915,1981.0301996902772,7858.0922932512785,0.05855001008664135,10.49100235165343
87,283030,0.0048305580348782,0.019360842927967553,814.2699169601485,3263.5881505628417,0.058177216494043095,10.491375145246028
88,283714,0.0048634712293213,0.019335667246744022,15.038950382307114,59.790245818553714,0.052926457973916465,10.496625903766155
89,284740,0.0048458048562404,0.01933539507740897,45.02068828194606,179.63843374074128,0.05288896422386881,10.496663397516203
90,301270,0.0048455542452729,0.019327859200976565,47.79906480802368,190.66004584493191,0.052793529151354664,10.496758832588716
91,313126,0.0048398374668479,0.019314371763989844,13.963557954866134,55.72446416551903,0.04812654787512021,10.501425813864952
92,313924,0.0048293773536133,0.019314344319863293,21.294847456965194,85.16543353462797,0.04810681250066561,10.501445549239406
93,326122,0.0048293339574738,0.01930727302287088,44558.08328788615,178139.48817593348,0.04592003761312063,10.50363232412695
94,338092,0.0048240008310773,0.019285392155412633,8276.536952895254,33087.942231905305,0.04052013174350073,10.50903222999657
95,340942,0.0048086224290558,0.019311548261571696,3.52115808484395,14.141059169297119,0.04742394407137433,10.502128417668697
96,341398,0.0048209092348919,0.019293063913730913,5342.777231422352,21381.556378745863,0.04310319153689976,10.50644917020317
97,343108,0.0048115170923191,0.019286986000809525,14427.502089991645,57832.70130756186,0.04140132736076651,10.508151034379305
98,346300,0.0048075791327543,0.019272988775639665,4.8198329947575305,19.322112989370744,0.03793738635398412,10.511614975386086
99,346756,0.0047985057283004,0.01924842452717025,3.37252796423399,13.528346877335471,0.041158274424253447,10.508394087315818
100,347668,0.0047816555642596,0.0192874689178996,1417.8823618232789,5719.224568852666,0.03930586761944442,10.510246494120628
101,348466,0.0048050076175146,0.01927057152924234,19.962854514091944,80.06139562389534,0.05574969322766395,10.493802668512407
102,358042,0.004784141404966,0.01924516113872175,8861.43918141242,35646.903076535746,0.030976853056401767,10.51857550868367
103,358498,0.004776301344163,0.01924514956732763,21016.88169986262,84683.31510259159,0.030977720060637027,10.518574641679434
104,367618,0.0047762941683163,0.01918308583592957,3.904717938142243,15.682564082706264,0.038986517917731174,10.51056584382234
105,372178,0.0047425732103807,0.01937891434162981,0.8672977539139727,3.543917644749998,0.06874300895642702,10.480809352783645
106,381070,0.0048498932174319,0.01927800570298006,5258.532772962978,20902.320987629308,0.034317218732817865,10.515235143007253
107,382096,0.0047940742794028,0.019276634573781454,21834.399920488708,87794.58220190417,0.03417425352789237,10.515378108212179
108,388252,0.0047933385644221,0.019267798195732155,34.084708366428096,137.0104100802023,0.033002459705912576,10.516549902034159
109,389278,0.004787359744582,0.01926528915490542,11806.103128472,47510.11051969853,0.033831407600995185,10.515720954139075
110,407746,0.0047831946822593,0.01925374446766548,6174.240060946591,24853.105155096542,0.03200334478211559,10.517549016957956
111,408658,0.0047752939735837,0.019246556189595615,13.60679833857764,54.841442271960396,0.03445931637734918,10.515093045362722
112,409798,0.0047700513365374,0.019314872163082888,487.71552462869903,1974.8556871910648,0.11403770621329522,10.435514655526775
113,415270,0.0048122381210315,0.01925505250736415,0.009433402824980192,0.037745569140534625,0.9820039850502724,9.567548376689798
114,416296,0.0047790975507574,0.019274362538154524,3756.129561689582,15148.676532206555,0.05325573909387769,10.496296622646193
115,418690,0.0047923022083936,0.019267110042088663,907.3030107390225,3647.747197330203,0.03465859999233667,10.514893761747734
116,421882,0.0047847126265215,0.019262587841631814,33516.39614629359,134932.3512815173,0.02938654227723142,10.52016581946284
117,423934,0.0047790754795447,0.019258695760954445,56.31935102141159,226.95545433802138,0.028402077082100338,10.52115028465797
118,446848,0.0047766396590185,0.019249276938810775,33957.79252594311,136845.77427322025,0.024445308257183707,10.525107053482888
119,469876,0.0047658258770689,0.019245981229436413,40.292282315219566,162.7135630072155,0.02499188262032061,10.524560479119751
120,474778,0.0047638160173641,0.019242337420318688,35.74400002595445,144.37965419828825,0.018120620772785822,10.531431740967285
121,486976,0.004754819133807,0.019238657340000513,69.62758170775858,281.72284753467295,0.016401167253730833,10.53315119448634
122,488002,0.0047478462234375,0.019238607303890504,59833.51159441326,242449.60325279357,0.016398573463815062,10.533153788276255
123,504190,0.0047477573998036,0.019234868953899746,16284.9095052926,65976.01222703105,0.016470555776122612,10.533081805963949
124,539416,0.0047449340452668,0.019226934681633757,289771.7889449545,1174183.4987532543,0.014918450615981071,10.53463391112409
125,574642,0.0047375154046539,0.019215054427366735,94.08619983217932,381.6075086243446,0.014802549380398834,10.534749812359673
126,580000,0.0047274166467983,0.019213621993317786,7872.066166616302,31994.409406285,0.014817671371306065,10.534734690368765
127,617734,0.0047240082700244,0.01920225325495533,62171.53728905982,252716.23926861997,0.016479934088275607,10.533072427651796
128,619900,0.004712201735738,0.019201959366526022,65.17685210352043,265.5920386935362,0.016551729347803162,10.533000632392268
129,625828,0.0047124759719171,0.019200751266427854,42.81115363600982,174.43193711594662,0.01870933572113825,10.530843026018934
130,628678,0.0047093058633046,0.01920005988397598,4556.559707135638,18577.306673498955,0.01957738573860681,10.529974976001464
131,632212,0.0047070009217717,0.019197403900844554,43.37719119036827,176.91295863443747,0.02091585415730103,10.52863650758277
132,646462,0.004704494985261,0.019189906839193145,126655.9578372559,516636.9693538685,0.0226500604531575,10.526902301286913
133,661852,0.0046905383554218,0.01918169187312726,11597.416438042752,47426.97997165668,0.02766243620403081,10.52188992553604
134,704146,0.0046814608120004,0.019173356239920544,187762.4448582247,768998.4789612871,0.03644513600520254,10.513107225734869
135,713950,0.0046622838988284,0.019168981279014202,19.294444770898565,79.32911393389622,0.03913743417433565,10.510414927565735
136,715090,0.0046517583533532,0.01916875425427457,103869.38832946798,428020.2513086582,0.04028541362866451,10.509266948111406
137,765364,0.0046503881468827,0.01916071408281339,224801.2668860523,926235.1150506064,0.056634934288966966,10.492917427451104
138,817576,0.0046310938587947,0.01915343818319631,215394.14394322017,890834.5515831716,0.09662177066073395,10.452930591079337
139,841174,0.0045991154011974,0.019148821169711377,586734.282471153,2442919.7506663734,0.13922060620467308,10.410331755535397
140,893500,0.0045729759749397,0.01914562689423594,34.47529676965764,144.33733582617964,0.21245120013268656,10.337101161607384
141,898402,0.0045380469385263,0.01914539889139714,22.387956417169573,94.45172378695567,0.23563860694606373,10.313913754794008
142,901252,0.0045285568222101,0.019145188571388114,17.69598488952995,74.81256854388818,0.2535566450886965,10.295995716651374
143,914248,0.0045215931320011,0.019144182273965867,7.058088749627775,29.883568376021028,0.3292447301810241,10.220307631559047
144,932260,0.0044945495432765,0.01914275050886882,24194.497242600046,103046.86152485355,0.4455202457184789,10.104032116021592
145,933172,0.0044584347296894,0.019142700817531465,275246.15071994136,1181794.7404998965,0.4499782769549907,10.09957408478508
146,937504,0.0044571705775791,0.019142371624413627,164485.22394243476,706420.6380768935,0.4751092266230739,10.074443135116997
147,961444,0.0044501164035953,0.019140297319293446,4.215122283942523,18.129569304447386,0.7563773064780062,9.793175055262065
148,968056,0.0043839240413297,0.019139512739408428,25397.13848023979,110879.8535066845,0.9830503671368572,9.566501994603215
149,989374,0.0043405997616502,0.01913691119898183,2373.6071929695945,10464.80038874965,1.900207238005133,8.649345123734939
150,1004422,0.004221977127502,0.019134497434956058,285.6888430679173,1294.7754736210463,3.9922370578192106,6.557315303920861
151,1015138,0.0042008792307656,0.019133469247477327,1.1692180612360226,5.325360856464661,3.6016916115472104,6.947860750192861
152,1034974,0.004804688004733,0.01913182279671461,73301.10530570499,291878.21480408416,1.2430835309292925,9.306468830810779
153,1054126,0.0049199761694871,0.019129562153771193,374239.0228829092,1455094.171594642,0.5351858560874908,10.01436650565258
154,1054924,0.0048694150878346,0.019129261416446587,118935.6833861062,467233.0738286465,0.5220186988199438,10.027533662920128
155,1072936,0.0048673901537057,0.019124367658297815,92021.23642965753,361558.8441193871,0.3606352305894825,10.188917131150589
156,1091860,0.0048391002200076,0.01912037202330074,1.1796983681679052,4.661253259725984,0.25798215757952925,10.291570204160541
157,1097104,0.0048146564449585,0.019119678097539984,229455.40547248707,911199.6962874226,0.22556219776248693,10.323990163977584
158,1117168,0.0048057072434832,0.007389545022566183,183.77482299303725,282.5832410750193,9.810580862124246,0.7389714996158254
159,1124806,0.0032585705873749,0.006639414085257761,0.6335904378859639,1.290955394332454,10.02841260925987,0.5211397524802006
160,1153648,0.0030190753947353,0.005261830831089142,36.70020952683512,63.96338903376859,9.916325177700491,0.6332271840395798
161,1163452,0.0023159045248668,0.004715520722707713,0.06598587897726582,0.1343569116871416,10.033728751227398,0.5158236105126726
162,1186366,0.0021273873710015,0.004155314639871157,0.060563541296248,0.1182956020239359,10.003549029402413,0.5460033323376585
163,1207342,0.0017336677052891,0.003266984079355432,20.17465168838056,38.0178194883601,9.986256515414148,0.5632958463259232
164,1232422,0.0014020009013933,0.00266887360441875,18.82302304614421,35.83183813455155,10.238477597176697,0.311074764563374
165,1265254,0.0012290456004982,0.0020272403400526198,1.8980038497576708,3.130648666122911,10.33911553681774,0.21043682492233096
166,1323166,0.0010054431414409,0.0014100508207554566,2.5576598228326173,3.586906294104324,10.486243389801627,0.06330897193844365
167,1324762,0.0006751786911668,0.0014100281249498359,0.040922667250627535,0.08546198588055459,10.48495772834636,0.06459463339371041
168,1340380,0.0006757553139537,0.0011217702988152805,0.01965334573702404,0.032625033151647574,10.472287589446614,0.07726477229345718
169,1391452,0.0005573762149538,0.0008201825215757508,0.11990592637026698,0.17644230665708172,10.477325273252996,0.07222708848707526
170,1398748,0.0004034174918467,0.0007959040423722937,2.9002800871587326,5.721974609516144,10.476618350792826,0.07293401094724494
171,1429984,0.0003796316331193,0.0007250812753637579,0.018046586171464703,0.03446825969071845,10.483796382873685,0.0657559788663864
172,1469998,0.0003527210135207,0.0005733895554632516,0.058321222937266694,0.09480801770294874,10.48580289354734,0.06374946819273042
173,1521184,0.0002758820175314,0.000410392037958098,0.008247442369111674,0.012268594785872442,10.535041082097434,0.014511279642636765
174,1532470,0.0001931078912188,0.00035829197551759883,0.008683866806531727,0.016112028222185094,10.534687557828015,0.014864803912056246
175,1590838,0.0001747875582936,0.00021396842011416127,0.012348689218015048,0.015116805499514807,10.529374208666376,0.020178153073695526
176,1674007,9.982871374236012e-05,3.428060968567194e-05,0.03045985606404484,0.010459740466135976,10.53408203439142,0.015470327348651836


==> new_tables/efficiency_lvm_adapt_nanf.csv <==
,ndofs,error,hausdorff,efficiency_error,efficiency_hausdorff,cl,error_cl
0,236884,0.0,3.341639669505311e-06,0.0,7.653880054568673e-09,0.00032681359385136594,0.00028612950788107865
1,242356,2.927718772552396e-06,1.5908713412327426e-06,54.113928684256706,29.404565463179495,0.00031874132351842574,0.00027805723754813845
2,247258,1.1531338684253612e-06,1.589760439997776e-06,0.004943799862202266,0.006815737235198844,0.0003181935550342368,0.0002775094690639495
3,249082,1.144509810245411e-06,1.5888694227398631e-06,29.163071483275893,40.485727722175035,0.000319663397609307,0.0002789793116390197
4,251362,1.141600956846746e-06,1.5869437645138233e-06,0.007444452948704057,0.01034856191763722,0.0003330762136879294,0.0002923921277176421
5,256720,1.1341348762133337e-06,1.584800803204132e-06,0.0050637356048353534,0.007075888787187693,0.0003579677542418378,0.00031728366827155053
6,257746,1.122101017054929e-06,1.5845005916512493e-06,4.072890161292294,5.751261938284369,0.00036076713089224746,0.00032008304492196017
7,260140,1.1206180313415571e-06,1.514282825238309e-06,42.71748412229658,57.7238191200119,0.00036504970146178486,0.0003243656154914976
8,264586,1.0783839238388692e-06,1.5132751318096012e-06,0.016123523970657288,0.02262582677890271,0.0003848952180890287,0.00034421113211874143
9,269944,1.0740706949542466e-06,1.512320992689014e-06,0.028523005813980484,0.04016117437121864,0.0003195613152024715,0.0002788772292321842
10,274162,1.118826222872912e-06,1.5121786850000912e-06,0.0444370860807972,0.06006009961256396,0.00031931064993615535,0.00027862656396586806
11,277810,1.118350714601664e-06,1.464191177282201e-06,0.014552680938035904,0.019052973952687572,0.0003175841372300256,0.0002769000512597383
12,282370,1.08911173134766e-06,1.4639973558137438e-06,647.4505671352275,870.310998425477,0.00031733338421431926,0.00027664929824403197
13,283168,1.088791265137097e-06,1.4529924209151352e-06,0.03440465676896367,0.045913029549512666,0.0003172454941486538,0.0002765614081783665
14,288640,1.0815457087899403e-06,1.4391686665649813e-06,157.63760655284568,209.76191961131124,0.0002456899658662059,0.00020500587989591865
15,290578,9.893430582177482e-07,1.07932359927205e-06,227.3603432872066,248.03871822838093,0.00024553442484857917,0.0002048503388782919
16,292060,7.882638690846113e-07,1.103690251121827e-06,384.7049025959363,538.6458357491093,0.0002453309925928773,0.00020464690662259002
17,295138,8.018359729801066e-07,1.0577977381511462e-06,298.7926410865877,394.1731109205812,0.00024559541985906026,0.000204911333888773
18,300268,7.756361879935977e-07,6.497916245966832e-07,82.98877933237102,69.52410753960609,0.000691691948065194,0.0006510078620949067
19,301180,4.799290762972723e-07,6.245236147867187e-07,0.10558642373066032,0.1373978328827687,0.00017205088047903255,0.00013136679450874528
20,306196,5.359883935423753e-07,6.305709845729499e-07,0.05307839686460004,0.062444816667132745,0.00012264940911325056,8.19653231429633e-05
21,310186,5.062844094028403e-07,6.100615632804596e-07,0.05347048212638742,0.06443075336619437,0.00012249482824466663,8.181074227437936e-05
22,312124,4.929742993392773e-07,6.099934693472622e-07,0.16181082897767748,0.20022047615532942,0.00012248748503583111,8.180339906554385e-05
23,321472,4.929527291402911e-07,4.240788111400506e-07,1.1430203011979274,0.9833208374489156,0.0002938933838614684,0.00025320929789118113
24,323866,3.680579316184089e-07,5.242656885471779e-07,0.25899499012609645,0.36891525807274894,0.00010455744598089463,6.387336001060736e-05
25,332074,4.0918707497835307e-07,4.7333760510284713e-07,12.014634605535262,13.898235594735503,7.241392282160281e-05,3.172983685131554e-05
26,340054,3.702123887604159e-07,5.445571016099312e-07,27.696186433415605,40.7391958446576,7.22358335578414e-05,3.1551747587554135e-05
27,346894,4.106822891350363e-07,4.239310932438994e-07,64.332806696089,66.40821334555758,7.18139091393598e-05,3.1129823169072524e-05
28,348148,3.398631438254043e-07,4.579695073269828e-07,99.00197216892624,133.40629968954497,7.189786922880607e-05,3.12137832585188e-05
29,355444,3.5987844477149713e-07,3.88431097023003e-07,0.16307659706891703,0.17601504735432993,7.16942537479605e-05,3.1010167777673234e-05
30,357952,3.164141181680252e-07,4.071092881726718e-07,993.6092142904415,1278.4117924118164,7.174768271397383e-05,3.106359674368656e-05
31,369238,3.2799883249628653e-07,2.916563562249264e-07,745.5860455238522,662.9746442530425,7.153013879318745e-05,3.084605282290018e-05
32,374824,2.616224713710029e-07,2.897330550187375e-07,1035.1344265508678,1146.3566496715423,7.15668128867705e-05,3.0882726916483224e-05
33,386566,2.599652239454197e-07,2.798484696816068e-07,66.55917336848259,71.64990196670799,6.934387856664511e-05,2.865979259635784e-05
34,391924,2.540475410530502e-07,2.722151697862473e-07,940.7259940733876,1007.9998615123336,6.719073351068836e-05,2.6506647540401088e-05
35,411874,2.485347443270473e-07,2.1057304287309825e-07,44.30813758214405,37.54042268808284,6.0472945831533015e-05,1.9788859861245744e-05
36,419056,2.055444954718977e-07,2.0561315975947075e-07,0.34846277692191757,0.3485791845555452,5.83072161269053e-05,1.762313015661803e-05
37,435586,1.980019642861456e-07,1.968175421095699e-07,0.7015728224221524,0.6973761044130384,5.4184925052453815e-05,1.3500839082166544e-05
38,463402,1.8503685282354066e-07,1.7505834342817344e-07,0.7056220404995235,0.6675698576329172,4.942262913823973e-05,8.73854316795246e-06
39,474460,1.672488962989988e-07,1.6718580494511534e-07,0.2698650691411748,0.2697632678560558,4.8044149301089574e-05,7.3600633308023035e-06
40,479932,1.600017397661452e-07,1.6717266725059713e-07,0.47891317012048473,0.5003770093218735,4.8042009800934246e-05,7.357923830646975e-06
41,494182,1.5997895556389506e-07,1.604457091455618e-07,0.35761410774880786,0.358657480391528,4.654840797841471e-05,5.864322008127441e-06
42,533170,1.5194923034594185e-07,1.182327942434626e-07,2.3960374780871065,1.8643740774555613,4.1700465405047716e-05,1.0163794347604449e-06
43,536248,1.1056458211293825e-07,1.2164862394355628e-07,309.1795835963474,340.17467598727643,4.1703946284147216e-05,1.0198603138599448e-06
44,571474,1.1279212183351467e-07,9.535333525681642e-08,0.1812645619891568,0.1532392534918719,3.9832107024110786e-05,8.519789461764845e-07
45,573754,9.107006391104267e-08,9.702383411153431e-08,284.2536343923244,302.8369179121382,3.983207145857349e-05,8.520145117137822e-07
46,589258,9.217345884971916e-08,9.35972620376072e-08,2042.3375396271047,2073.8855224841386,3.9384881627070835e-05,1.299204343216436e-06
47,608182,8.732418807661216e-08,8.350756962857769e-08,1.1424371075073523,1.0925053917219583,3.876866533378786e-05,1.9154206364994117e-06
48,609664,7.732063877254266e-08,8.341564816852207e-08,1.7924195823757547,1.9337119251389292,3.876576996535084e-05,1.9183160049364287e-06
49,649450,7.724996236420528e-08,7.046289893299818e-08,0.4301387050927253,0.39234737696342714,3.813844877488201e-05,2.5456371954052622e-06
50,651616,6.441635825181285e-08,7.049329178186091e-08,0.6895382240228721,0.754588128542994,3.81442796253273e-05,2.5398063449599703e-06
51,704398,6.44321545842011e-08,5.292012606923624e-08,1.3163213062456804,1.0811354970771672,3.7757754962019723e-05,2.9263310082675473e-06
52,730504,4.867922856381214e-08,4.732307098478792e-08,0.6311644669483859,0.613580817808573,3.78598403061688e-05,2.824245664118468e-06
53,750112,4.4253956420275474e-08,4.392192939732368e-08,2.7494821363163147,2.7288534187456075,3.79824238892639e-05,2.701662081023368e-06
54,782944,4.05286113411912e-08,3.634730618877763e-08,0.591729123783061,0.5306808926142661,3.841217721052604e-05,2.271908759761228e-06
55,809278,3.2649325351276155e-08,3.1689485676160983e-08,0.3127768321022389,0.30358167692893817,3.860272203295867e-05,2.0813639373285997e-06
56,893980,2.8477535612577228e-08,2.2990158820158997e-08,3.770222667713986,3.0437331058880797,3.912457339623094e-05,1.5595125740563295e-06
57,919858,2.0286769814950093e-08,2.15394779540225e-08,75.52744510395526,80.19126522258966,3.919124003492568e-05,1.492845935361594e-06
58,931828,1.925376944126701e-08,2.03672894920573e-08,0.20273659969487295,0.2144616423925085,3.926030692967134e-05,1.4237790406159285e-06
59,967966,1.7633581469210592e-08,1.552897568001074e-08,0.2134227450471477,0.18795028243043918,3.976188925588603e-05,9.221967144012403e-07
60,1024168,1.2972713383078432e-08,1.0682437903190086e-08,0.6618970528374012,0.5450420398914411,3.999259347173296e-05,6.914924985543125e-07
61,1024624,9.071876289221177e-09,1.093818845384556e-08,1.201288153271362,1.4484232135601944,3.9987299040619444e-05,6.967869296678264e-07
62,1086640,9.25276950982374e-09,8.963163679952824e-09,0.2629576539901626,0.2547272458378924,4.0172753349682774e-05,5.113326206044968e-07
63,1145920,7.401953862361779e-09,6.941371598664456e-09,0.10183258472297974,0.09549611150766384,4.029724686968026e-05,3.868391006070103e-07
64,1235980,5.812830318349013e-09,5.230746953499583e-09,0.2289670848746348,0.20603885131122215,4.0422857893949734e-05,2.612280763375366e-07
65,1292410,4.247204610349113e-09,4.839258514700852e-09,2.1337094029555796,2.431145269288384,4.043742411619596e-05,2.466618540913123e-07
66,1374148,4.010859890379773e-09,3.438407530169148e-09,0.17584264215630604,0.15074539660816536,4.052307837913857e-05,1.6100759114869826e-07
67,1431262,2.954245970122695e-09,3.044304039652163e-09,0.2943711844616781,0.3033448788885577,4.0540293860931257e-05,1.4379210935601416e-07
68,1527706,2.5145460043390166e-09,2.240233776363559e-09,0.5027618169572972,0.4479154494967035,4.0587825873166014e-05,9.626009712125681e-08
69,1581172,1.9247043725347403e-09,1.9034429259627058e-09,0.45858589799177196,0.4535200812835156,4.0600698881788187e-05,8.338708849908418e-08
70,1658920,1.5949003200808463e-09,1.1447658480889988e-09,0.15396667858043012,0.11051210734827484,4.064779962018345e-05,3.628635010382317e-08
71,1684114,8.882772214365603e-10,1.0756659612085757e-09,0.3059769624069778,0.370525096706747,4.065749621327353e-05,2.658975701374215e-08


==> new_tables/efficiency_lvm_adapt_pbg.csv <==
,ndofs,error,hausdorff,efficiency_error,efficiency_hausdorff,cl,error_cl
0,36397,0.0,0.006723225689431055,0.0,0.011021275617680272,4142.534800931606,96.28762081127843
1,39247,0.0062502905855645,0.004652614009347522,0.055291039761654205,0.04115774501438315,4112.893044376909,66.64586425658126
2,42667,0.0040367921687919,0.0027561942690077076,0.03875539788903287,0.026460962340509424,4085.5247685457007,39.277588425373324
3,45175,0.0022732420170695,0.0014173318180809246,0.005917950229024696,0.0036897519465300117,4071.009609625369,24.762429505041837
4,48025,0.0013343731402197,0.0008229971061403435,0.015892718580050386,0.009802101830325222,4059.5658342985894,13.318654178262022
5,48481,0.0006701906683412,0.000784714835780835,0.004273241117426057,0.005003465222833748,4058.6917674408155,12.444587320488154
6,50761,0.0006343503744609,0.0004350783024400371,0.018984941351701135,0.013021094315962949,4054.807842531606,8.560662411278827
7,52813,0.0003847480452266,0.00028855383222096465,0.010403210720117715,0.0078022133131935905,4052.0870157589297,5.839835638602381
8,54586,0.0002580614683197,0.0002500092319318798,0.005540445388818465,0.005367568065229397,4051.465219776152,5.218039655824668
9,62008,0.0002311894132217,0.0001870495935177173,0.007544801285080053,0.006104310720287391,4050.3634397468686,4.11625962654125
10,70279,0.0001703149709518,0.00011125008683731462,0.0486068454704057,0.031750090724560684,4049.239095491009,2.991915370681454
11,76156,0.0001006961097001,5.765384117635707e-05,0.009394379319420902,0.005378778334589507,4048.2524559623334,2.0052758420060854
12,79690,5.254002482446314e-05,4.1704559818279684e-05,0.013663373172867565,0.010845540437240472,4047.9222308780127,1.6750507576853124
13,82096,3.671717278696245e-05,3.8431479095765656e-05,0.007651999108873235,0.008009267094167456,4047.8071935412922,1.5600134209648786
14,94813,3.395416752943559e-05,2.724082940233676e-05,0.009286600178874541,0.0074504754381364904,4047.3874415641335,1.1402614438061391
15,102235,2.39704577135404e-05,2.0060291579160387e-05,0.011242004912333141,0.009408159792808877,4047.06919866348,0.822018543152808
16,110620,1.755394075528602e-05,1.4060777619257896e-05,0.008089859148655294,0.0064800099331603165,4046.760643995346,0.513463875018715
17,117067,1.0834860558853766e-05,9.449419345759657e-06,0.010282557436145288,0.008967738590931643,4046.625105044488,0.37792492416065215
18,121969,7.944997598199322e-06,9.358009964820641e-06,0.10050811672917778,0.11838341626562256,4046.596934236532,0.3497541162046218
19,126073,7.363784830017572e-06,7.381057544820871e-06,0.006707384098907991,0.006723117140447221,4046.549141030221,0.3019609098937508
20,130633,6.396630049440008e-06,6.286093549307058e-06,0.005703949650024233,0.005605382963132056,4046.5422600162174,0.29507989589001227
21,136561,6.203255336070543e-06,6.2584254262326425e-06,0.010012455011904781,0.010101503102918985,4046.512619200512,0.26543908018447837
22,152584,5.592683974644399e-06,4.122803836357659e-06,0.013885067299779496,0.010235766760852071,4046.3866657409994,0.13948562067207604
23,165415,2.9608612878779926e-06,1.6931789000048912e-06,0.0015796946398453622,0.0009033539138045596,4046.297260160769,0.05008004044157133
24,174991,1.082626826535703e-06,4.5796787445594617e-07,0.0010018408118401723,0.00042379414207738785,4046.253566417091,0.006386296763594146
25,183769,4.126963295244013e-07,3.856812078121184e-07,0.00015245669992018795,0.00014247687696188042,4046.252461355941,0.005281235613438184
26,198475,3.389708185976135e-07,2.3838295787529574e-07,0.0032014076685992075,0.0022514062790498467,4046.2504140931273,0.003233972799989715
27,210673,2.132741160329652e-07,1.7874346329065204e-07,0.0004497364135531468,0.0003769207704228915,4046.249404626476,0.002224506148650107
28,226975,1.4328834776285457e-07,7.313306425859972e-08,0.0015154659537910252,0.0007734799843162851,4046.248357333909,0.0011772135817409435
29,239401,6.945951069659018e-08,6.069917802503258e-08,0.001435255502042812,0.0012542390286976336,4046.2480985677344,0.0009184474070025317
30,257071,5.4962282839643554e-08,4.5490469238833016e-08,0.0004974532026931316,0.00041172561337915535,4046.2478826238575,0.0007025035301921889
31,276223,4.306217781704504e-08,3.614214848284855e-08,0.004495340421484334,0.0037729457549619742,4046.24772748473,0.0005473644027915725
32,303241,3.292840515592604e-08,2.100084330736425e-08,0.003832573573700657,0.0024443114297246016,4046.2475497552437,0.0003696349162964907
33,328663,1.96541867397145e-08,1.0272873662135195e-08,0.00039620208339403713,0.0002070873753914897,4046.2473602971295,0.0001801768021323369
34,343483,9.048543508830109e-09,8.227712725873699e-09,0.0002793793372005483,0.00025403568273589533,4046.2472979412833,0.0001178209558929666
35,376543,6.2782083399586364e-09,6.617425603598173e-09,0.005674855340396057,0.0059814728968519875,4046.2472642257335,8.410540613112971e-05
36,399457,3.9217805705470695e-09,5.189294772485705e-09,0.012802629867727454,0.016940422609467886,4046.247226340964,4.622063670467469e-05
37,426475,2.624254355387581e-09,3.827287656948532e-09,0.0003777111395807655,0.000550864735897875,4046.2472050272177,2.4906890303100226e-05
38,458509,9.324208503614838e-10,3.331625516749727e-09,0.00011900026604725354,0.0004251989031662404,4046.247167882863,1.2237464488862315e-05
39,511975,6.928734977560844e-10,4.123185148487219e-09,0.00011791891872658594,0.0007017176093381053,4046.247148431544,3.1688783565186895e-05
40,568063,1.3873154503567902e-09,4.847351946329848e-09,0.0003592061734115727,0.0012550849508469624,4046.247121924299,5.819602847623173e-05
41,624265,2.063624126459764e-09,5.460165530462007e-09,0.00048227287313037205,0.0012760510426193046,4046.247098529032,8.159129538398702e-05
42,688333,2.5752487010564203e-09,3.536823082171269e-10,0.0014422530931550942,0.0001980777246139883,4046.247191721914,1.1601586720644264e-05
43,764941,2.459903944611363e-10,2.1055734198155521e-10,1.9082021467569965e-05,1.6333400857574067e-05,4046.2471845172213,4.396893928060308e-06
44,801193,9.934108517825272e-11,1.8260429668717416e-10,6.806987442153686e-05,0.00012512296923297643,4046.2471833437266,3.22339928970905e-06
45,841549,8.536034710310356e-11,1.223188381930515e-10,9.734581314668205e-05,0.00013949365450304153,4046.2471816618586,1.541531219118042e-06
46,928303,4.779056977115024e-11,9.44600629758798e-11,8.042448433017894e-05,0.0001589623620519667,4046.2471795476818,5.726456038246397e-07
47,1020529,2.6495946192210225e-11,1.0808161789572465e-10,4.8082804633637956e-05,0.00019613820469244116,4046.247178630971,1.4893562365614343e-06
48,1184005,3.477752930419385e-11,1.207330801564096e-10,1.0633548317911032e-05,3.691524576642625e-05,4046.2471778899,2.2304275262285955e-06
49,1341097,4.689515823231677e-11,2.716134522608487e-11,1.6419950684303815e-05,9.510319741800586e-06,4046.247180098868,2.1459527488332242e-08
50,1385671,1.3302812625123984e-11,2.37544559171345e-11,2.389285111537888e-05,4.266478785719465e-05,4046.2471800429507,7.737662599538453e-08
51,1586995,9.656657957908118e-12,1.9636887070253117e-11,1.7427316592613224e-05,3.543858023742487e-05,4046.247179857588,2.627393769216724e-07


==> new_tables/lvm_adapt.csv <==
,ndofs,avg_zsqr_real,avg_zsqr_imag,error,max_eta1,max_eta2,max_eta3,max_eta,l2_eta1,l2_eta2,l2_eta3,l2_eta,efficiency_max,efficiency_l2
0,48469,0.8670300066762153,-0.016556070678235273,0.05937924975104658,227.60393955356102,301.33304334095686,131.80737076264003,583.6022947673443,562.6528592505482,845.0636669330898,600.8500184486131,1918.747373308936,0.00010174608681879564,3.0946882626161115e-05
1,49039,0.7982007611301882,-0.016292098506714432,0.018477984334136735,1313600262.3588057,1656081072.5497031,965218946.356095,3814526178.5690875,6047632324.695285,8338033807.538929,5494069700.564906,19180942044.861168,4.844109980933001e-12,9.633512416084504e-13
2,51319,0.8442578419308402,-0.048786812344156855,0.058501580570120865,3841.0990581494634,3654.2926018290846,3845.754918338536,10521.971713375777,15024.861591904746,20043.317244436592,18169.439940553475,51091.20237792866,5.559944672323371e-06,1.1450421569133686e-06
3,55423,0.8380487040226889,-0.009810887894704277,0.02964078020761131,296.6906712579883,319.6292035326477,282.4808596264602,725.357333743069,1256.6997299500354,1583.1482496928063,1181.8999563077157,3863.2562653641417,4.0863694111501815e-05,7.672486154582717e-06
4,59413,0.8126689197663195,-0.024697123684894517,0.023207645556815048,248.7000723000827,321.9270143899828,291.45887111448445,643.5000693972102,809.2069283886103,1078.868753035689,812.9483541353077,2576.1658273370244,3.606471337066753e-05,9.008599256517864e-06
5,61921,0.8403290070819576,-0.019380087194329494,0.03550447424596327,5395192211.948987,5428888895.105137,2925790664.9708457,12897319804.448265,18372465347.36908,21874400029.762905,16880092804.432154,55083989342.27683,2.7528567783298537e-12,6.445516141786353e-13
6,64315,0.8319595572703913,-0.008433402635042338,0.023409572848282562,6.196836301643042,6.544283518451373,4.01807139178576,14.589767476259809,23.945661473793873,27.69462626624135,20.275866992361166,69.94260028368623,0.0016045199408677468,0.00033469691937865697
7,67165,0.8239740599427867,-0.009537445698585582,0.016424921651021558,60875963.85573764,69493530.19527557,47166825.47444907,140003302.74468264,227338946.95813936,293085336.4029462,202042947.78410476,696119862.7545631,1.1731810128061696e-10,2.359496191651212e-11
8,70129,0.8185621434594846,-0.008027875357447388,0.011020127359299942,10.344591425821486,10.88204699825782,6.28380288995906,21.819129998613853,40.35880167330758,48.667895784765285,32.59249240830955,117.4094443702691,0.00050506722128701,9.386065506405295e-05
9,76285,0.7844371866214518,-0.02294523438429702,0.03288443747361952,125.82824121853898,177.2907691888335,141.2367506626155,379.1920703556612,481.1322229941687,620.2775462711527,481.88536760380515,1532.8666917812914,8.672237645364191e-05,2.1452901057824966e-05
10,77539,0.7891918540076659,-0.013277896635268347,0.02340962866395007,13.293981455089781,15.616419716012246,12.168720862648163,37.42001896936244,39.88627124833457,51.23458535836836,42.06356360975582,129.7234473716218,0.0006255910421402152,0.00018045795990055644
11,79021,0.7933338068326459,-0.0197062254792573,0.024223356638083587,360005811.0852453,460449589.7279041,297559252.82072854,1115839927.8383968,1357979478.7654474,1664466475.063488,1179883190.3847167,4073208997.0586486,2.1708630452944118e-11,5.946995760732089e-12
12,80617,0.8024408374287106,-0.010829058185955046,0.011562564594755574,35.518500624539236,44.66457887206549,47.326271377727025,121.28355372303373,185.0182974522078,235.58532979615057,215.8530586307544,615.5834303559722,9.533497526927802e-05,1.87830991293403e-05
13,84379,0.7648461057364369,-0.010983070307479107,0.04564629798126803,16.428564874381742,13.905752404588204,12.861447262213602,37.726111320642794,54.29042156372926,65.58420363712003,58.748164784007066,172.2598366555105,0.001209939121297442,0.0002649851460880729
14,85063,0.7904673405791632,-0.04488377223397462,0.047206214242401484,3810875092.0442495,4007659179.2833996,3111195690.0518494,9381107730.3023,15760910312.004398,17370936911.420708,13351985133.90123,45091801117.797844,5.032051181964232e-12,1.0468912989099714e-12
15,88141,0.7848040069663162,-0.006295056914569634,0.02515771880516979,6.770308853123171,10.32320256888916,8.299813719430063,25.20537741593513,38.660464968532416,45.99507989202331,38.888438118552436,119.6599085539671,0.0009981091887663936,0.00021024350686197924
16,89167,0.7978201590239546,-0.00315479395620423,0.011808415943881784,7885818.712974607,6558685.288469301,4515545.8705937285,18853391.012971826,31144052.846490346,34084290.957072705,26531317.843944598,88317044.81155732,6.263284910262117e-10,1.337048354491195e-10
17,90991,0.7907552464986762,-0.013929189681925504,0.022412892618727816,24.2700210590968,38.895912037173375,39.57943466156697,97.62670511578662,146.83355269369972,185.81022301459848,162.48694612299258,478.1860746165844,0.00022957747669703505,4.6870651004838975e-05
18,92701,0.7957234552852144,-0.020500958851405116,0.023329860252508865,18.731536418628593,19.566574789010097,16.086725331757307,45.792693532720214,79.53318309338542,94.08668786229187,83.4669062747926,245.36387471698214,0.000509466870207995,9.508270229029831e-05
19,93157,0.8173075280921103,-0.010515548974504348,0.011749038527400236,6914175.80048402,7088955.080523081,4115010.099248792,17800586.396860663,23363973.794998374,25905433.14554498,18384676.066726744,65240317.63950617,6.600366002252777e-10,1.8008861624986365e-10
20,95500,0.8507553513695858,-0.022186006062964458,0.046026265906380814,1.0087019591525959,0.9459768404871789,0.6327393600320708,2.4156336507278677,3.9536688410108174,4.381616152618683,3.1323086760174994,11.093251570753072,0.01905349591918145,0.004149032915446296
21,96982,0.8075949027838372,-0.01052187323474716,0.009032008280015545,17.79500681317535,22.373766310861622,13.043822469994348,49.45593912650594,91.27562370204582,100.09322552566029,81.36307608173952,265.132443037906,0.00018262737377025835,3.406602442359058e-05
22,99148,0.7927688183275277,-0.006144093800335899,0.017348454734414483,9.651836810391949,9.996352084175975,9.794726749663544,25.072537088534688,39.38115754799141,46.73628142836471,42.491282169140284,124.70681093344335,0.0006919305642326752,0.00013911393134472376
23,101998,0.8099758911223889,-0.0016262724743651145,0.0004435158547141767,47.46622515119456,43.173549514214,33.37513152346595,102.43737860903022,177.52159188725165,193.6113652068403,154.28753603407233,501.4229361750227,4.329629093760109e-06,8.845144940864186e-07
24,104848,0.8411679611205086,-0.021513391652166442,0.03732175138805683,1667478800.6904786,1892511534.522516,1607852767.5472403,4594832837.912214,8120316603.066302,9622553609.677864,9186912842.089111,25606192160.636677,8.122548241605884e-12,1.4575283647769382e-12
25,108268,0.8124455426375772,-0.0024444258093107634,0.0030001667167234027,11157.511953537645,9530.628397756787,7906.073287480996,26950.841210772734,45190.37238892411,44891.2655263326,38807.769303933885,123794.98646698461,1.1131996560924348e-07,2.4234961385318536e-08
26,109294,0.817929459162505,-0.0041125092579226506,0.008730168738590114,4.175368774515648,4.645566157338886,3.2878799307126325,10.858037000027048,18.508976097308025,19.95470051520097,17.002600078352454,53.50946554988317,0.0008040282731186463,0.00016315185825303344
27,111802,0.8074240955602037,-0.0061908080547951804,0.0049624187557255756,74246785.243375,74516034.8329062,44516497.518232234,175905845.57680592,219034783.1568646,237780165.51859993,203415040.61342716,627152533.6801282,2.8210652917494037e-11,7.912618524565507e-12
28,112258,0.8103739234900402,-0.0020412492898001823,0.0009015688466960992,88.1562613191434,76.72394853201448,64.49308862304514,209.99220229195396,349.6925928348648,375.18677696568307,353.4847208847385,1031.1723827612038,4.293344404487174e-06,8.743143840624775e-07
29,113512,0.8181864941648505,-0.003005076627441766,0.008745382452359523,2905898.547396449,3445328.7027412434,2636455.533609046,8054741.436339442,11960589.2344265,13701112.49217079,12789169.603465294,36656057.66872566,1.0857434123092038e-09,2.3857946021895687e-10
30,114652,0.8148086469151412,-0.005122655446581567,0.0062829364518545185,826196.3913653807,877978.957371075,1231818.0399433223,2137764.212897839,3032664.619359789,3905038.234160232,4166549.6104755276,10407629.597699005,2.939022186800342e-09,6.036856320524316e-10
31,117616,0.8304152863999937,-0.005331491682605726,0.021189714022377626,7.138906034569902,8.24680664386645,5.721065902224185,20.556180402597338,37.47604916659821,39.25450278669854,34.87435091407106,107.14893184823441,0.0010308196176221649,0.0001977594517917426
32,119896,0.823624358825559,-0.0032990154000117127,0.014175849590695185,9432410.083987746,11443391.86505096,8696039.936257137,25982398.02270301,46738218.141664326,48349662.83819223,39685630.25520217,129690615.93779323,5.455943511568312e-10,1.0930512965945588e-10
33,121150,0.8230054279636476,-0.0046671735025340146,0.013789303703171666,8517989.715308664,7841742.396495337,8404973.922457406,22469361.284615114,44640247.13520892,50335522.79445406,47816511.50199494,136074312.84955668,6.136936216613007e-10,1.0133656686855421e-10
34,124798,0.8177771290100253,-0.004513115533729049,0.008704880371028071,83826656.05547634,87103631.13292596,94887471.85534605,237365702.02876157,385634506.5819064,422421679.91028655,432200151.00143266,1184548346.8537252,3.667286510488909e-11,7.348691502671945e-12
35,126280,0.8215877353157033,-0.004068987399369641,0.012279312166134485,17208095.476231504,17376464.81933603,16565325.347044256,39136171.16457771,80121820.42463839,87173741.68098137,74572453.14096878,230243705.70295835,3.1375864834852666e-10,5.33318039190016e-11
36,129472,0.8199562856089166,-0.0026468986737092446,0.010460285381397014,0.30961195311472955,0.3130679666988084,0.3537426371569141,0.9545269058223975,1.9060603685470285,2.0035688768931936,2.0655912763487243,5.713476963668413,0.010958607156688458,0.001830809058636836
37,132094,0.8139594731447268,-0.0021068316388323455,0.00443920638937854,0.3951105102794218,0.4946867583033218,0.39904273739037444,1.1720628733871015,2.2039654310777923,2.4155765787828427,2.3949286083123624,6.815711624731595,0.003787515576318735,0.000651319573626086
38,134602,0.8248663694432439,-0.0031005838124809,0.015391280127911244,5.830678206943567,4.804585873051777,4.354860475595297,13.102390256348784,24.376338319762453,23.657259544210653,24.094858507795625,68.92744070389753,0.0011746925428704413,0.0002232968462303713
39,136426,0.8168808785793553,-0.002589642944795254,0.007395589894933145,0.39918995256306883,0.6609468104359026,0.46518209111673836,1.5220874172514645,2.234263718903387,2.7221614306044652,2.800149570918013,7.442611994454292,0.004858847009121104,0.0009936820434067791
40,136882,0.8182199689033633,-0.0025724984187292586,0.008724743397186117,0.31297122351161727,0.2553809150947483,0.2486603077933263,0.5654038066317303,1.4459825882690378,1.4464678665026,1.2306972466392947,3.902972878791984,0.015430995148691819,0.002235409691057481
41,142012,0.8095593539401926,-0.0014899497039891569,0.00021257820104393014,3.451861331212158,3.1285613597478408,5.458852047867742,9.245858200292272,18.412707108222946,21.454187352622938,25.382947601561188,61.68266903962478,2.299172196229554e-05,3.4463197581053195e-06
42,146002,0.8203179405297012,-0.0031656399547122255,0.01087811207912805,2.8617051561997155,2.8985749363130084,1.943368710589357,6.210343377764676,12.038684067857565,11.301150586737466,11.946925995514517,33.64034130929151,0.0017516120152189507,0.00032336509249754553
43,148168,0.8177588492335894,-0.0025726654777303596,0.008266072890567456,0.1571150138742416,0.16465732078967815,0.21989273508859195,0.43176356208134514,0.8314870649200129,0.8386878743034323,0.8997410329984538,2.433841463393705,0.019144906185969698,0.003396307037616736
44,150220,0.8147782462911868,-0.0021295412720329647,0.005256891841125075,6474.49615331291,6192.476304504279,4722.980673962779,15786.21961944371,27642.89466614608,28022.313568545374,30509.032594792436,82447.71268433475,3.330051125508364e-07,6.37603114746432e-08
45,151132,0.816002077196583,-0.0023065515891743907,0.006491525634931145,0.40226577249231044,0.3669848668608463,0.35651544161743864,0.9507512430980799,2.0746539142269484,2.032860826367708,2.068970146054893,5.927746737680254,0.0068277855875088,0.0010951084656952667
46,152272,0.8191947064381536,-0.002644838302473281,0.009701866460666706,162507.35884618346,97841.73206436542,112125.30485881778,372474.39576936665,521518.87999824894,496559.4093425604,598060.4339600414,1550361.3355227306,2.6047069465343947e-08,6.2578098655921125e-09
47,152614,0.8190241964938925,-0.002722806201026746,0.009540210005453164,0.22599772785436956,0.25935379703547823,0.20539293944533618,0.6311526232156615,1.4351389444899711,1.5113463138831633,1.509495212693596,4.252585905763886,0.015115535695386512,0.0022433903081234686
48,155920,0.8144426816601266,-0.0021723640918237096,0.004926425228207188,0.1528017477880948,0.12262514626695241,0.12606136725481537,0.3503459501233966,0.610732443045669,0.5730786484622528,0.640863959085376,1.7352664542038088,0.014061601758125175,0.002839002169535731
49,156262,0.8140835658548697,-0.002139770991860285,0.004565838668038691,0.04703011996115222,0.042768496739456374,0.03215850409191014,0.10926522149334483,0.1988108140917581,0.20757726966936205,0.2138210510723971,0.5938110761131008,0.04178675159064029,0.007689042612551495
50,156946,0.8105917216555537,-0.0021806114647783268,0.001156782208306354,26619.655025868065,19923.94219739385,28879.25124665235,56530.97358236577,104501.13947510163,107085.70073319688,137989.1612379679,331059.2992914337,2.046280357476808e-08,3.4941843071081683e-09
51,159112,0.8158924381522119,-0.002332218499973287,0.00638485622831597,2872.9940146834324,3423.107061855866,4058.7614167808833,8743.049047552227,16169.289578823158,20179.612213513057,25561.976662225297,58842.856812697646,7.302779835260702e-07,1.0850690422185939e-07
52,163558,0.8140044478468182,-0.0021304575161845947,0.004486192329549072,0.09378073081616721,0.06573671835289176,0.07177246092274216,0.1747802150703387,0.3904710742355587,0.3736380258000949,0.4165378101084029,1.1328047782742476,0.025667621061935673,0.003960251947721731
53,167320,0.8151336328770722,-0.002236723637815011,0.005620364944496247,11495.386973484527,6802.15303622887,8464.295210254284,22271.76843836703,45082.20681717809,46210.013448570906,50420.40434299905,134968.3058726002,2.5235377963135523e-07,4.164210929491434e-08
54,169486,0.8147807308833457,-0.0022137432660469373,0.005266889222347486,0.10096266163073919,0.07851126480077565,0.0775119402177841,0.24129770367728987,0.4312617512997345,0.42572195670665186,0.45731106453990195,1.2488910143799676,0.021827349129651865,0.00421725287611451
55,170398,0.8141627643353438,-0.0021212344354945775,0.0046429654123817015,0.0485164890134849,0.040981535701299976,0.03771727005422464,0.11334554674724223,0.20731493247945712,0.19875275800898565,0.1871283260494089,0.562780857814687,0.040962927487000436,0.008250041464470956
56,172564,0.8165292045347048,-0.0022320589435870127,0.007010500052487354,0.03787059921503069,0.05344488454044563,0.060073022053631964,0.1513885058091083,0.22361446296707396,0.24873185581710225,0.283441588987023,0.72329112435408,0.046308007434376616,0.00969250114709749
57,173476,0.8137147137185917,-0.002031955588719806,0.004188958503154203,0.052413077136103686,0.062309139331999136,0.04775377333185044,0.1543441910571599,0.2281085728957478,0.2403521194025308,0.26700951226191094,0.7035078426814336,0.027140370327269795,0.005954387782214207
58,174616,0.8142706371245998,-0.0021353484414370944,0.0047516743561797645,0.0017506659205719075,0.0015355427282002388,0.0013275445372974769,0.004105936504957716,0.007626788686893105,0.008456969058527832,0.008926494876218695,0.023611389398846525,1.1572693222221901,0.20124501256211105
59,176098,0.8142011721839105,-0.0021296882946443335,0.00468198282040977,59.70956474550486,75.3657361530216,93.11410256853517,168.1927700615838,300.74113005836216,406.2014113480004,519.2560335052674,1155.3945918305283,2.7837004044201553e-05,4.052280366824252e-06
60,181570,0.8135073014004301,-0.0020567529662714294,0.003984360240540022,18.723425273730278,22.344186145101265,29.508371158507163,57.76586259677663,107.24743886493607,133.28154126201648,163.1256338383307,377.88895393466623,6.897430526316337e-05,1.054373301747498e-05
61,185218,0.8131178063028726,-0.001995910335532524,0.003591085037596714,0.09946456947779404,0.0950857145428194,0.10296858523759886,0.254765026769033,0.507301650807692,0.4872660597899385,0.5529097720901978,1.4973660395424484,0.014095675074162945,0.0023982679870942214
62,190804,0.8121413712132863,-0.0019188983209607222,0.0026116252627000278,10.460795311985061,11.905851711739402,10.347255734777434,31.31850049815257,74.57541971524293,61.53992968222236,54.178078498489,180.17699492691517,8.33892179114413e-05,1.4494776448898907e-05
63,192514,0.8142569595981817,-0.002120255944691192,0.004736696091584424,0.210836529633084,0.13467358744248023,0.10504466511608782,0.3713483872107595,0.7430959789385209,0.6281532665087368,0.5417240702679287,1.8430605747013002,0.012755396966073541,0.0025700165022259714
64,195022,0.813077244061164,-0.0020210148831413394,0.003552830319432887,713.7601080667629,602.0365049804223,595.4260448810961,1773.5188899536356,3216.345463745397,2772.815043620203,2390.2845218620696,8055.772226178254,2.0032661278988506e-06,4.4102914279124157e-07
65,196504,0.8124581424575649,-0.0019455596735389476,0.0029295164576666863,21.671610949871624,22.66850827625389,31.39946598952674,71.91926936025854,146.4283725947261,133.97957528387985,141.7210958240134,396.4866513478501,4.073340126680279e-05,7.388688743259934e-06
66,197416,0.8128867468701728,-0.001996133277921519,0.003360876162769023,0.05170728125687163,0.04978971353516629,0.054995057889658666,0.13348694879519868,0.3201976204757426,0.28683231487775457,0.2522191503636741,0.813388545962285,0.02517756374763964,0.004131944295813651
67,199582,0.8126623669323211,-0.0019489241119080734,0.003133341190695067,0.03174404348486008,0.019846422501238106,0.02081473678287512,0.06449676192584106,0.20266587328305372,0.14386201063773146,0.12699697556052064,0.4539181744670489,0.048581372105126926,0.006902876701013266
68,203914,0.8119724653852971,-0.0019042348092697114,0.002442085095257994,0.6720659375550337,1.240816096798336,1.6453837099109856,2.8893169668782366,4.979771461887894,7.535806238043997,8.795721188038174,18.679641443116353,0.0008452119041465172,0.00013073511623307567
69,204940,0.8117677392480656,-0.0018852122065719135,0.0022364873348005854,1.8747921420719285,1.5578386613929558,3.384646446688462,4.33301824673241,9.674672549283434,10.873591132997628,16.780040904303988,32.41873918143712,0.0005161499923262849,6.898748659791162e-05
70,208702,0.8088325151321615,-0.0014989435509484008,0.0007347727719869335,3.2996419253969416,3.413271031053502,6.560878095296013,8.761386187587386,20.36108791810247,21.624661355455977,31.44459667066824,65.91078166757299,8.386489948678626e-05,1.1147990562345728e-05
71,211438,0.8116678688877683,-0.0018654145565673542,0.002135359530048931,1.6952371118987626,1.687819203697671,4.246534320285838,5.53866017862803,10.977474092742124,11.39407879434662,26.456183951501707,44.05327307503592,0.00038553719874142493,4.8472210598558116e-05
72,217708,0.8111889193757031,-0.0018379359461540823,0.0016557401868133408,0.7230191947654668,0.7994650460789867,1.3378620550266784,1.8469598013977047,4.724032706048228,4.207527046976713,6.698657238177034,13.701444935187043,0.0008964679066433084,0.00012084420253817105
73,221812,0.811111114209563,-0.001834096606416744,0.0015778853166631705,1.61676189776151,2.2451547222831065,2.0185955355658285,3.915982690349847,9.93099940162484,10.415619207205252,13.936464681944345,30.32086964800225,0.00040293470156330157,5.203957983332884e-05
74,224548,0.8109352987674376,-0.0018184095501821527,0.001401373789194027,0.4556989921528583,0.41393609931321274,0.7372305698071543,1.0135281986585856,3.450758716052675,2.6252675295024437,4.6966918012580745,9.929777655583653,0.0013826687713758322,0.0001411284157411133
75,232756,0.81065283273995,-0.0017950864344069683,0.0011179467279999135,0.26492189164507424,0.12838487129053305,0.22709110789816717,0.4154128447383686,1.8172717488003305,0.9429241520899442,1.2718471092022476,3.6960350604448946,0.0026911703433340106,0.00030247189480538784
76,248146,0.8105100670136586,-0.0017836159678713704,0.0009747220173591253,0.0007209567192593133,0.0003717880696423849,0.0007746229415671351,0.0012241316528910514,0.00450441753605002,0.002388910753296555,0.005285440267997762,0.010240797000680818,0.7962558725257277,0.09518028892617683
77,252022,0.8104101052409519,-0.001777677998532499,0.0008746188508427096,0.13714571668841063,0.06312295239919795,0.09146869686348294,0.21344552765133384,0.8463945764730373,0.414554037863066,0.6018303344620095,1.6557776032966631,0.004097620879981198,0.0005282224189416128
78,260914,0.8094066986828625,-0.0016844079271211131,0.00013321394404093952,47.982046414394105,24.839812447418137,6.601329860236254,73.19471548879787,370.36670827317687,150.45943151456515,39.35635968590941,541.9482330587625,1.8199940139302452e-06,2.4580566171251886e-07
79,264106,0.8104930478086189,-0.001772335081478629,0.0009568635442024432,0.11911026723825985,0.04909875062259954,0.03897451511906866,0.17353260514811467,0.610783396818396,0.2727766699416938,0.22183887421818385,1.025941520060138,0.005514027426636826,0.0009326687004015143
80,265816,0.8104130329577667,-0.001769249829985725,0.0008768443616505733,0.09730195947183162,0.06628838875405435,0.07020685824006513,0.1686196466848879,0.698986107024742,0.33857674710488717,0.40699435923414606,1.2977855025981646,0.0052001316506681905,0.0006756465994535555
81,270832,0.8102655441345739,-0.0017602440466920753,0.000729104509873608,0.018991506604859962,0.011522061847879551,0.024151039549284083,0.03774460851340437,0.13025033790213517,0.07440944839647351,0.17183087208936235,0.3156123228267135,0.019316785591104457,0.002310126877631207
82,272542,0.8103566618427323,-0.0017665634879171603,0.0008204358511060383,0.5313522796546202,0.23358730474540768,0.16431920265332883,0.7979240990842269,2.8417792354854,1.2964768698808737,1.164661577923106,4.943775184184797,0.001028212899005868,0.00016595330906846726
83,275620,0.810267332080961,-0.0017605582551798939,0.000730911971357564,0.06280237758971624,0.03400995877524757,0.05472994160752238,0.13909343455851292,0.5266083287470226,0.3080300431285797,0.5189497691956944,1.2934680138517454,0.005254827258220364,0.0005650792779799962
84,287362,0.8101454089145051,-0.00175184976210982,0.0006086848719924912,0.02277368330950028,0.032654315899708464,0.030491285471173954,0.0626499755016616,0.2081157773774072,0.2208742972873175,0.3056494884417787,0.6462352406919978,0.009715644214040399,0.0009418936536805125
85,295570,0.8100630907098891,-0.0017455753833248663,0.0005261300285382943,0.019845109138762477,0.011675940494853099,0.024360222157516934,0.03950901795407594,0.1529627251361658,0.0986549849220743,0.2060675190652625,0.43089747427176295,0.013316707318563362,0.00122100977599713
86,322930,0.8098718478473238,-0.0017312017257464646,0.000334359430856213,0.008657011033929215,0.0033155715065626627,0.011743323308346177,0.015456925736303258,0.05293569554870473,0.028983960506462486,0.07913724773241536,0.14523646269727036,0.021631690321893195,0.0023021727784237555
87,339574,0.809784078408076,-0.0017241337528667929,0.00024631017715126405,0.004252458786530898,0.0023628151534742245,0.005948344254190155,0.01110916319169292,0.032620189379802655,0.019081112031938477,0.045418809501049054,0.09452301285338158,0.022171802943307825,0.002605822325334949
88,352114,0.8097253838532605,-0.0017188522668246439,0.00018737865916913823,0.012151074299582435,0.004859710840090459,0.0178728145275422,0.024152468169991392,0.07919620858729207,0.043073220697459884,0.10536247101046595,0.21413446226825864,0.007758157793659769,0.0008750513914682175
89,379474,0.8096160662034412,-0.0017087226358851472,7.759269834754028e-05,0.006233014551049298,0.002685682960995426,0.00891699935667856,0.013349184966427539,0.03203886530419122,0.019041976481141986,0.04772308587196621,0.09435971359892573,0.005812542004825135,0.0008223074804714505
90,400336,0.8095489541064507,-0.0017025766088616372,1.0200323004640398e-05,0.0025998291284873866,0.0010111220188452,0.0017087432025127774,0.005319694349845364,0.005270288687574735,0.006214515645825799,0.010598945521824268,0.020512832657592888,0.0019174641123764764,0.0004972654520664027
91,400906,0.8095472572654216,-0.0017023886883989637,8.493169734929523e-06,0.0004398407166007233,0.000791536144342238,0.0013530567455548386,0.0021668712532420557,0.005118940417439451,0.008118242496342631,0.01384970293543849,0.02575471167176674,0.003919554390793689,0.0003297714935881052
92,407860,0.8095469461670938,-0.001702356735245871,8.180435057009152e-06,0.0004069712977042536,0.0006224284384049812,0.0008436398678662143,0.0015350992056184865,0.0041511947280139586,0.006317772259084127,0.01112501862788033,0.020042050558153467,0.00532892924904699,0.0004081635775377886
93,414700,0.8095466140990861,-0.0017023200192324054,7.846358174024149e-06,0.0007553461774348657,0.0008946082418142847,0.0015063062197857766,0.002529194581087507,0.007380924684883953,0.011023040559918273,0.01925043062216308,0.03498253679977106,0.0031023149553998965,0.00022429357307430885
94,422224,0.8095463502447491,-0.0017022901915621938,7.580843181206088e-06,0.000515876144199699,0.0006483763280353489,0.0009097933495150522,0.0014110641558194854,0.004992065614732529,0.007371807283373892,0.013002663788021507,0.023555213492643036,0.005372429843066533,0.00032183292176799
95,436816,0.8095458205761161,-0.0017022328766578636,7.048099521574367e-06,0.00108780672339626,0.0011381313503507874,0.0017878583665206184,0.0032361697127484966,0.010974521223709134,0.015940817467688315,0.02790083869408767,0.05161982954928475,0.0021779140611227024,0.0001365386050886723
96,447532,0.8095453975081398,-0.0017021890276753015,6.622768442320601e-06,0.0005105213998659205,0.0003817338502745139,0.0007526308903474747,0.0010794072934366462,0.004060531612574817,0.0056135097670941886,0.011083299685153392,0.01915501742413716,0.006135560212155739,0.0003457458845208503
97,469078,0.8095446153065058,-0.001702106057549714,5.836196971854157e-06,0.0006865284308979949,0.0005931653759626964,0.0009936658404856413,0.0013684513487284553,0.0060328784239239135,0.007663763434606322,0.013766448664378693,0.02428890924307553,0.004264818750975009,0.00024028238211306195
98,492562,0.8095439110903883,-0.0017020318098758599,5.128095305643908e-06,0.0003770863343751111,0.0005057265717478018,0.000606223801329986,0.0012083876469856265,0.004831969590955591,0.006323708699172304,0.011661737129549592,0.021556525051054404,0.004243750189300723,0.0002378906291017937
99,508180,0.8095434879772183,-0.0017019901167875003,4.7029330245737435e-06,0.0011396949861093666,0.0010121358920081225,0.0020492451692415955,0.002377467396127867,0.011947912894584722,0.013607197278241601,0.02696835062978485,0.046500267704358625,0.0019781272425579066,0.0001011377623559987
100,555148,0.8095424431572849,-0.001701884721616002,3.6528172264028777e-06,0.0019115340179082726,0.0013019886942370407,0.003277842319366416,0.003524689248941295,0.013215351225719086,0.012924987677742849,0.034162931678198664,0.0501710776138058,0.0010363515670211404,7.280723078185818e-05
101,568714,0.8095420377650906,-0.0017018456220277245,3.2455438778782477e-06,0.00013315823623247965,0.00013686552843877065,0.00017902725948119869,0.00029724174679592,0.0012234358049063737,0.001313679537466365,0.0027404596575338735,0.004917189033552221,0.010918869616610653,0.0006600404938131162
102,587866,0.8095416717208166,-0.0017018092426232235,2.8776975217249376e-06,0.002400299662502635,0.004563237500980134,0.0053369532025726255,0.006101450708773496,0.026611177471754358,0.026133537897498112,0.061092038599976424,0.09492781671373315,0.00047164152577468054,3.031458661272068e-05
103,611122,0.8095412673493574,-0.0017017721619865386,2.471635004718922e-06,2.0806932588439084e-05,8.820690779607831e-05,3.40189404506744e-05,0.00010004936080594306,0.0002220966104490274,0.00025622623646474744,0.0004465875025473267,0.0008446260258191423,0.024704155876747028,0.0029263069443329786
104,611806,0.8095412677516551,-0.0017017723116540821,2.4720499164729705e-06,2.0335725185989683e-05,3.8491912680373675e-05,3.0044443276528906e-05,5.6566114110304634e-05,0.00023502809452121963,0.00023479163311721668,0.0004613636312097298,0.0008697940330665767,0.04370195752977555,0.002842109536849113
105,629362,0.8095410399474289,-0.0017017456389219919,2.242737276170998e-06,2.1518849306665272e-05,0.00010444029358071338,3.691449710785034e-05,0.00011683193419075579,0.0002762116779999925,0.00029046062926635157,0.0005155989433315575,0.000985489307252302,0.01919626933941878,0.0022757601322170606
106,629704,0.8095410402411681,-0.0017017450861920944,2.2429772620247014e-06,7.724483056986506e-05,0.00013188261885580714,0.00016171440595665233,0.000271342191762945,0.0011473029450924097,0.0011421825742084517,0.0021457627667245795,0.004078118944602936,0.008266231091640378,0.0005500029039106626
107,640762,0.8095408468807284,-0.0017017297829075083,2.0490389897869716e-06,1.4248699145995604e-05,1.378909582038281e-05,3.1814574888924406e-05,3.3109758551159065e-05,0.00014635576418082835,0.00010348230179142815,0.00027503483570277733,0.00044269319144254007,0.0618862558789406,0.004628575793339097
108,648172,0.8095407448244305,-0.0017017195338622977,1.946470096699646e-06,1.0656602597534608e-05,8.428429248895563e-06,1.655047326729221e-05,1.9981137870570602e-05,0.0001077122415140263,7.633293811658566e-05,0.00019027382413325366,0.000332739247901585,0.09741537790830831,0.005849836197488064
109,673366,0.8095404443463385,-0.0017016908172711336,1.6446230498273904e-06,0.00017788541476215374,0.00010194051180683976,0.00034300032372030305,0.0004294239897872505,0.0017477062840579323,0.0010358862717093937,0.003258477711423399,0.005263230056119114,0.003829835055657198,0.0003124740952403032
110,678154,0.8095403757177058,-0.0017016841904172234,1.5756752115808026e-06,5.231272371910032e-05,5.1445941508029606e-05,7.95756426068673e-05,0.0001360214506536907,0.0006685551619605243,0.0004283067808919805,0.0011553480225615258,0.0021291082606114437,0.011584020049840937,0.0007400634531981458
111,689896,0.8095402741211397,-0.0017016755570706328,1.4737197871462219e-06,0.00021133647865120156,0.00011560283973933572,0.0002848506689757016,0.0003335049610518987,0.0021015332097373985,0.0011714547193174426,0.003435718982689202,0.006022197301083993,0.0044188841524216114,0.00024471463046900723
112,708022,0.8095401197633092,-0.0017016625022477066,1.3188250003731881e-06,0.00014486253766658017,9.00538105452099e-05,0.00019644153227540179,0.00022396641506182449,0.0017809683297305545,0.0009161593183788109,0.0028825374807971023,0.0048514724839886295,0.005888494487037867,0.00027184014847568886
113,755674,0.809539853575372,-0.0017016364496998267,1.0513653811999427e-06,0.000244850828954069,0.00010646472940163858,0.0003070871145957588,0.00032469864129955274,0.0031107427374325912,0.0014523957490353823,0.004655921256079499,0.007720311912412233,0.003237972838420346,0.00013618172337177508
114,843340,0.8095396314795451,-0.0017016144220546188,8.281798682303162e-07,0.0002812146625648868,0.00015422382030188126,0.000340554321591997,0.00037020412552022795,0.004133187929052291,0.0018513172911567035,0.005303265904278986,0.009398962021344926,0.0022370897867940278,8.811397113314534e-05
115,979456,0.8095393539379103,-0.0017015857388309413,5.49163441483033e-07,3.4774915886998556e-05,1.9381562157114678e-05,4.334902609256961e-05,6.402471308974393e-05,0.0005867087532927572,0.00027990061386777657,0.0007964155466126731,0.0015143457848042856,0.008577366691409714,0.0003626407171952521
116,1104400,0.8095391203432731,-0.001701561522373215,3.143253604777435e-07,1.5486115236886372e-05,7.929995600316582e-06,2.6525965948932526e-05,3.474748738895141e-05,0.0002633644094791265,0.00010386941625280709,0.00034243102100726676,0.0006641307707626578,0.009045988187844885,0.0004732883557206459
117,1148746,0.8095390508330426,-0.001701554673455211,2.444802135627781e-07,9.003310594502911e-05,3.064961306465925e-05,0.0001064595650678507,0.00015151059802307742,0.0013375053958304495,0.0004897036652717631,0.0016288350040564337,0.003226529932535132,0.001613617903650146,7.577187215823732e-05
118,1288054,0.8095389196790164,-0.0017015421390184447,1.1273207694929957e-07,0.00012856753545968368,3.618391849658659e-05,0.00018638806374418618,0.00021874686280875204,0.0011293915988720186,0.0004419796749696151,0.0018589981645555536,0.0030376015367484777,0.0005153540284043295,3.711220039412105e-05
119,1319974,0.8095388793644918,-0.001701538091142647,7.222244835978757e-08,0.00035363470311428063,0.00010456795300169976,0.0004603467553508751,0.00054568277578911,0.0034051487350626893,0.001332208792763745,0.0038726819818538927,0.00780528491329696,0.0001323524427820668,9.253018840702477e-06
120,1385296,0.8095388331891566,-0.001701534098297386,2.588178554189769e-08,4.107089502220239e-05,9.23744497677992e-06,4.505016279426168e-05,6.076936285274773e-05,0.0003028031828111257,0.00010801294791216674,0.00026505662492729606,0.0006099656150448047,0.00042590187434764963,4.243154844063884e-05
121,1409122,0.8095388202537727,-0.0017015329318250264,1.2907825039781186e-08,7.599030645762834e-05,1.5395389631097806e-05,6.772162009851798e-05,0.00011808907744602767,0.0005457103291809194,0.00024245162055527261,0.0004725432192623879,0.0011189021040798701,0.00010930583351945209,1.1536152262753983e-05
122,1430440,0.8095388114187916,-0.0017015324418555903,4.072788202359879e-09,8.421657784937152e-05,1.6873027853467202e-05,2.904522664448879e-05,0.00010642881693895163,0.00023501600650261992,0.0002138194971386637,0.00036726062832747317,0.0006645797897740043,3.826772033645795e-05,6.128366021700514e-06
123,1432150,0.809538810816564,-0.0017015324122597892,3.472837311750674e-09,2.972537798511648e-08,4.6489608074908545e-08,8.000626475187425e-08,9.526785196046547e-08,3.0566569867807033e-07,5.236532162431359e-07,9.366843413976288e-07,1.4943691758047587e-06,0.03645340206885154,0.002323948705566987
124,1434088,0.809538810803248,-0.001701532410726993,3.4596357619984878e-09,2.3338328337482054e-06,3.168435826927055e-06,6.782614953662279e-06,9.295990543714033e-06,2.9389721785990117e-05,5.333520370836514e-05,9.439997868692504e-05,0.0001585032749078516,0.000372164294458959,2.182690398043701e-05
125,1437622,0.8095388107818893,-0.00170153240783472,3.438490325612047e-09,1.886374111851367e-05,2.2982641677324534e-05,4.720764932950427e-05,5.3437122210983585e-05,0.00022606486615593048,0.00040563711487252613,0.0007128838961184054,0.0011900273257405183,6.434647270180451e-05,2.8894213193569966e-06
126,1460332,0.8095388104406994,-0.0017015325468918729,3.0917183987293104e-09,3.6199304753508368e-06,5.260769454650346e-06,7.334430627344605e-06,1.292887323611753e-05,6.109005889526835e-05,0.00011426273950785515,0.00018868009609863427,0.0003352829103859724,0.0002391328573082782,9.221222743414429e-06
127,1488781,0.8095388102925898,-0.0017015325901795773,2.9429326729562633e-09,3.200380964003638e-06,4.851976421526904e-06,8.040849616724748e-06,1.140894596462177e-05,5.986068318159148e-05,0.0001111151477200494,0.0001822457914404854,0.0003261740588755663,0.00025794956712759114,9.022583473074346e-06
128,1522525,0.8095388100688317,-0.0017015325968967707,2.719126229043776e-09,5.363350621082385e-06,5.731328257641414e-06,9.928875902133385e-06,1.3539794031017044e-05,8.76482087212014e-05,0.00014834875809495763,0.0002526388794110605,0.0004473719207967841,0.00020082478528216788,6.077999316990934e-06
129,1600171,0.8095388097258331,-0.001701532590768411,2.376199081553135e-09,2.335220118594161e-06,2.3051524622455177e-06,4.154032364805248e-06,5.032448972576019e-06,3.942209273413026e-05,6.114667960181566e-05,0.0001061933670307901,0.00018714967393987047,0.00047217549437700545,1.269678451225401e-05
130,1762405,0.8095388092078403,-0.0017015326165957002,1.8580588201151611e-09,1.865158018222896e-06,1.951720449739155e-06,3.0723702759559528e-06,3.920500304674406e-06,3.340954823752974e-05,4.473798177131353e-05,7.795726708133192e-05,0.00013796794600571884,0.00047393410935328854,1.3467322475309907e-05


==> new_tables/lvm_adapt_arf.csv <==
,ndofs,avg_zsqr_real,avg_zsqr_imag,error,max_eta1,max_eta2,max_eta3,max_eta,l2_eta1,l2_eta2,l2_eta3,l2_eta,efficiency_max,efficiency_l2
0,72232,5.062043416358202,-0.00017254524857440164,0.0,0.2682211650213771,0.2845711354957845,0.13054385750962497,0.6227778919320786,0.7138582002041973,1.142087330320026,0.5707259980127402,2.255265009922105,0.0,0.0
1,73714,5.061995075846417,-0.00017835747600269665,0.009261586437216184,0.04793953419641521,0.06417369086427338,0.026930093943310918,0.1351875574424103,0.12128221697252099,0.1805139027468403,0.104604600386676,0.3849578532412386,0.06850916321320183,0.024058702424788036
2,74284,5.06205087086143,-9.261763045990688e-05,0.009213013159540168,0.07870445800169544,0.11572035743484163,0.05303908767208451,0.23121368765492264,0.24667410509728713,0.4625968805351984,0.23531498686397484,0.8640390303570115,0.03984631382762351,0.010662727997059869
3,75538,5.061849454860646,-0.0004694953773057369,0.009284194325755965,0.31484899084268125,0.35054881062374793,0.2984204394952419,0.790817047358676,0.7727633669252209,0.9889872699696913,0.7102772328850917,2.3431634545301097,0.011740002768990775,0.0039622478354237505
4,75994,5.062020459379577,-8.266945086052469e-05,0.009019073169583705,0.008411650346354759,0.026421117479176318,0.01033395225088589,0.0320846744193283,0.03817875774706942,0.0865825994604459,0.04331138837446383,0.14815724338975308,0.2811022188260223,0.06087500660266393
5,78844,5.062166436803553,-6.09780244798949e-05,0.009256325995817133,0.022948845759254256,0.05279389899854743,0.021861529814726575,0.07526455347628766,0.09595560829309453,0.20291707401815545,0.10191890459129875,0.35838256126013734,0.12298386914277473,0.025828059164682095
6,81010,5.062049081222305,-9.664619552275384e-05,0.009403718613249217,0.08642342086202572,0.09704467850378007,0.0955372361547829,0.23728219326190675,0.20083666327367283,0.334307380532487,0.23588836015664968,0.7165790470556404,0.039630949478242576,0.013123072258236215
7,82720,5.062518202586784,-0.0011689920151060876,0.009281652760411187,8.76300703211864e-05,8.053985695076389e-05,4.3223753085849035e-05,0.00018008488525517058,0.0002880336415617418,0.00034288555146371624,0.0002424738448716741,0.0008345934983600051,51.5404318761099,11.121165907294799
8,86254,5.062563452949702,-0.0003287213544854595,0.009600966047327809,0.4325567323135392,0.466497879050537,0.2370929113815795,1.1211780554134827,1.1724765144602525,1.768354531427071,1.115402662042164,3.808969973909594,0.008563283950279457,0.0025206200398248894
9,87052,5.0624151291500805,-0.0002773013725365376,0.00974641259559687,0.37070760626120247,0.4142347227916513,0.3183225374559726,0.9532097541448654,1.0130667781611444,1.4750909592118646,1.154579797142995,3.4527912567770604,0.010224835145901837,0.0028227633444294765
10,88420,5.062575073690288,-0.00022988344325856208,0.009608660786617882,0.029319400486500245,0.06730563950512916,0.0635444976869171,0.15066825642853257,0.10149131705394639,0.1932454557158117,0.13897441540502684,0.4004328646032625,0.06377362434784409,0.023995684760135434
11,89332,5.062411004400592,-0.00013403487918387379,0.009774349276450127,0.02366308325634417,0.033266318184809476,0.017928096867308535,0.06879478968893898,0.09610922171185876,0.14757774099727577,0.08700599993676608,0.31116828967553617,0.1420797900632535,0.031411778130226935
12,89902,5.0622368356985845,-0.0001679175850103152,0.00962993423899616,0.10106009001062483,0.12224879445121872,0.0754773789262804,0.22721298511413152,0.31843138176290414,0.4962981426961272,0.3122423998957434,1.06262426570593,0.0423828516409788,0.009062407616485904
13,92587,5.062315538703234,-8.03399511765041e-05,0.009452504828246402,4.6865317097391204e-05,4.982766522355424e-05,2.3880553240357137e-05,0.0001205735355613026,0.00012251583790630317,0.00017712247123642818,0.00011181138454544482,0.00038688795815759844,78.3961819170552,24.432150520425175
14,93499,5.062329952558991,-4.255685087074941e-05,0.009546242470364247,0.03681946612945771,0.07348983481990061,0.021703533879522827,0.08845705723024395,0.12334114876349973,0.22804420283686266,0.1175125270017289,0.41486326506083104,0.10791951223876273,0.023010575469882805
15,94867,5.062317890496111,-5.721768458906155e-05,0.009567679848925748,0.0661374963604021,0.09122292285566527,0.048674576122453794,0.16248707654151573,0.24197273488509474,0.36810932737988705,0.24134210239179504,0.7808995861626888,0.058882712721347964,0.012252125649010735
16,97831,5.062303871538134,-9.610575128968617e-05,0.009553000171079426,0.03787520322340425,0.052738315667758856,0.03706002650217423,0.11290988401074623,0.13905568139881985,0.2271653224070144,0.14045534187772055,0.47265030233461186,0.08460729771159996,0.02021156047905455
17,101542,5.062462022083645,-0.00044498799693115334,0.00953178389019091,0.0007270920538733842,0.0005982406338539671,0.0004127948672796757,0.0014553893761014055,0.0019434582461654642,0.0025950972060579066,0.0018578908022972875,0.006074841390951092,6.549301545490171,1.5690588900624105
18,102796,5.062345166898443,-0.000137732473084358,0.009627998937044515,0.00016547418481390437,0.000178937272386742,0.0001234845764696648,0.00037680327822062665,0.000739223823610043,0.0010167828996635903,0.0006417078983037511,0.002275545444731227,25.551791859430452,4.231073020025629
19,109066,5.062211923385754,-0.0001424168627197702,0.009564544824910308,0.00949100884782544,0.016001929410597096,0.006623751905183005,0.02027782278922889,0.03268444904538612,0.052875980797216865,0.02953738920223991,0.10490419740653192,0.4716751361487769,0.09117409085019858
20,113854,5.062140934782077,-0.00021816054835592172,0.009432754742317848,1.1864536973876495e-05,1.7798949765998526e-05,1.0471378937124953e-05,3.278358415600808e-05,5.645896406236548e-05,7.641417495329617e-05,5.517606521494378e-05,0.00017976856661107256,287.72798902737287,52.47165797747898
21,118414,5.062147938167202,-0.00020429315053525397,0.009349052470144921,0.020530306589516933,0.028979663625436247,0.0184189586707657,0.05600662308336682,0.09547860039058227,0.14083270684604732,0.1058193165167051,0.31693465905747276,0.16692762311751408,0.029498359371448766
22,122062,5.062073845047225,-0.00019256216428226627,0.009358453330186164,0.035401746954685745,0.04912834496309616,0.028411602421234815,0.08275475261705575,0.11248648645584448,0.1639197925363073,0.11293971514184395,0.3590096413779534,0.11308659665133707,0.02606741505399822
23,123544,5.062060800707681,-0.0003311877257019238,0.009287763862051601,0.09663294066407585,0.17942284723261576,0.08156584249930435,0.3380135916235748,0.4103791569631183,0.5301427782244199,0.39903941385755104,1.261528832256757,0.027477486385798413,0.007362308038125978
24,123886,5.06220924898788,-0.00028532613513556075,0.009250328767686942,4.252254571860058e-06,1.0984950223635357e-05,5.813820057707465e-06,1.5280598807925472e-05,1.8701772347102326e-05,3.257735257604583e-05,2.2883732139115438e-05,6.646322954648016e-05,605.364284735304,139.17964611120573
25,124798,5.062203629192977,-8.433750670136561e-05,0.009404440035361467,1.594536454158635e-05,4.4264468928194616e-05,1.1303937685973966e-05,4.580056581040009e-05,6.587101746006095e-05,0.00012540138502207333,6.86254706914734e-05,0.00022760535444404164,205.33458198514154,41.319063245823656
26,126052,5.062121050023484,-6.412725777162577e-05,0.00943565133604119,4.2997983545727987e-07,1.384314689771771e-06,5.156696769029602e-07,1.4875677985919175e-06,2.4738332579689927e-06,4.8379382094178065e-06,2.85130209541671e-06,8.92665792025735e-06,6343.005908687097,1057.0194825802362
27,128560,5.061944284686591,-0.0001487916555220928,0.00935859829167098,9.877069294113828e-06,2.744783154050309e-05,9.954369287760183e-06,2.9526722490225773e-05,4.575359858549196e-05,7.544239573765892e-05,5.5224872311738215e-05,0.0001601831354229901,316.9535086316795,58.42436700316829
28,131068,5.062210619496147,-8.854453551325417e-05,0.00916875093359424,3.787326073794271e-06,4.522641230584888e-06,6.420546528977991e-06,1.3780062859028875e-05,2.8753983554981513e-05,3.700342565599325e-05,3.3244094193346864e-05,9.479319076038477e-05,665.3635057685354,96.72372941607925
29,132322,5.06247440355709,-0.00024286619359985926,0.009441699146120397,0.06395065709810455,0.06091534730796258,0.029561951315281696,0.15362752112981726,0.20533818792274736,0.2356688025995008,0.21629287178778345,0.6246653966458011,0.06145838373673971,0.01511481057990162
30,132778,5.062405158364268,-0.0005068713218365312,0.009672945348377609,3.755137388816949e-05,3.2401172555179716e-05,3.863662480523836e-05,9.107088873376336e-05,0.00019036824236502944,0.00023169659498910905,0.00023247808152301728,0.0006314148577244387,106.21336283052533,15.319476933498233
31,137566,5.062070728859417,-0.0005642599223597675,0.009562544161255192,1.8981740373840845e-05,1.4294117657632912e-05,1.3091330575651932e-05,3.862908652823083e-05,6.910064146299317e-05,7.37603504896809e-05,7.176555562741288e-05,0.00020597389938347322,247.54776829285657,46.425999555662465
32,140188,5.062178647909223,-7.997528493250526e-05,0.009223319785935033,3.098830778901571e-06,4.013143617575322e-06,2.7433448051660806e-06,9.425942977251468e-06,1.2445887962150253e-05,1.6697297600678218e-05,1.634142229318705e-05,4.2610297114662694e-05,978.5036688843286,216.45753281455487
33,140758,5.062153960618767,-8.601036927985387e-05,0.009411987205923872,4.978140273958914e-06,5.155368271099677e-06,5.998457932160473e-06,1.3514191479644555e-05,2.4436497249516713e-05,2.9119519514344304e-05,2.973253992265448e-05,7.963231328888385e-05,696.4521125884937,118.19306531733926
34,143380,5.062289089069685,-0.0001529485851149002,0.009386598112210985,0.01723056259649868,0.030827770183990688,0.015811611409080578,0.04303824778256016,0.10524251544247608,0.1289448342043127,0.12062800091126183,0.33272922812207356,0.21809898394642815,0.028210921430584922
35,149308,5.062216683983399,-0.00016313159128519136,0.009506621385589727,0.02098083196865063,0.022732544394283297,0.01397455905858089,0.043866030779249957,0.0801416239996897,0.10316969073512981,0.09470107969038082,0.25771996826131455,0.21671943453080017,0.03688740709431762
36,151018,5.062201883454474,-6.45878713064492e-05,0.009433581027323772,0.007815657125300985,0.016252954252775696,0.018079273060366476,0.02845032624111129,0.043312929011597445,0.06382718681661831,0.06362260686414523,0.15307249287737704,0.33158076808595816,0.06162819230285093
37,153754,5.060088906581141,-0.00021687740432438358,0.00943777320759021,0.011624410714301911,0.010366029060509575,0.025121540295682775,0.027795911086179872,0.050923931036200444,0.06670559516253301,0.07168564745538275,0.17316710760102058,0.3395381852506598,0.054500957706904544
38,156946,5.060506553654511,-9.140011658943233e-05,0.0073404233307040965,0.01539305488563001,0.02729428117885676,0.023414809351381537,0.0533968634822312,0.09605709031615133,0.12724265519547612,0.12400131333964004,0.32145335875517755,0.13746918549151785,0.022835111629039298
39,159454,5.060399176250197,-0.0001128773970115905,0.00777578187473599,0.020447085888073833,0.020345077800237556,0.026043105512184347,0.052463662765503516,0.10362312732715752,0.12652319164013473,0.13523382370342216,0.3411961940312661,0.14821271456953644,0.022789767326723002
40,162646,5.060516204844458,-0.00012330074055884828,0.007666358674822645,0.0057966795932694725,0.009686352933230814,0.00928660730495457,0.013865831028649838,0.022655299569728858,0.03625428354561331,0.035687379563998416,0.08265021834574837,0.5528957232337731,0.09275666572049669
41,165952,5.060427918158184,-8.231276219141387e-05,0.007777790605428546,1.22968717695442e-05,1.4208890903529135e-05,1.3197888796259636e-05,3.970365146933297e-05,3.8707088164675844e-05,4.828367497058055e-05,5.205071355842871e-05,0.00013260223037072266,195.89610319433964,58.655051153240706
42,166294,5.060396921972542,-0.0002642367696875438,0.007701488419294573,1.6184546815421573e-06,1.246664083871653e-06,1.4278443973244652e-06,3.2850740344992977e-06,7.410511435175324e-06,7.899860452447012e-06,8.66197204944126e-06,2.275679368684542e-05,2344.3880833170974,338.425901525241
43,172222,5.060434851209029,-0.00017640029078105554,0.007630161978037023,3.2526472734647368e-06,2.832953624292516e-06,2.7578115836365727e-06,8.1762627272561e-06,1.3524995959783617e-05,1.3549448190943131e-05,1.2668147923915838e-05,3.776758110157556e-05,933.2090017853004,202.02940605372032
44,173020,5.060334419377497,-7.798969447254836e-05,0.007686500469012657,0.01754957038008863,0.01966696570199037,0.019244734760189806,0.04510737473265898,0.04708840967315199,0.06804828036345652,0.06500906787233704,0.15286337798261804,0.17040451843116064,0.05028346599724286
45,173704,5.0600568397901355,-0.00040659025382248486,0.007611720218303873,8.155505901351651e-06,9.259909188403376e-06,6.076814741995078e-06,2.3492229831750106e-05,2.581528692392131e-05,2.6626026814853617e-05,2.45594208744529e-05,7.229096417667783e-05,324.01012048743524,105.29283023118856
46,174388,5.060174923243555,-0.0003010557647296049,0.007267708352392231,0.018217696196417242,0.03940033335412645,0.03102090312940694,0.07437193049512603,0.08507179684677124,0.14039731301615627,0.14419266173073308,0.32684002680124125,0.09772112010550164,0.02223628612297198
47,174844,5.060494467356813,-0.00020173823497357724,0.007405451237750184,0.015133674552574885,0.019507107946075238,0.029991806025648333,0.05545011495388835,0.07313920499538075,0.09641073075441244,0.10316618051324053,0.24724960240400237,0.13355159396709038,0.029951317072897776
48,176668,5.060646548518218,-0.0003467412840638798,0.007738977018203485,2.8556533503790477e-06,2.3285283161481355e-06,3.1336291258034663e-06,6.509558815058283e-06,1.3460701357424486e-05,1.4742398206649101e-05,1.3908259838000476e-05,3.997852062668074e-05,1188.863521795247,193.57837400913405
49,180544,5.060573557947328,-0.00014618481674213296,0.007857326314420788,1.3649925533028314e-07,5.201862413309072e-07,6.955128748185506e-07,8.325773064455206e-07,7.437686802101757e-07,1.8098623480102356e-06,2.3988252053171716e-06,4.069100745145611e-06,9437.353448853495,1930.973649102811
50,182710,5.0604320600336345,-4.810007278195691e-05,0.007828449104845262,0.0030630017317044055,0.014622900297177917,0.019105785969166164,0.020279791670511017,0.012081090426691882,0.03238360615147275,0.04953232484688976,0.07280001814631865,0.3860221659095573,0.10753361474596186
51,185902,5.058064928095471,-4.0594881584361526e-05,0.007713683986173302,0.0005025766844715489,0.001468616599149991,0.01921937329750105,0.019712929493704314,0.0019354460983749282,0.0041484569117081335,0.020128482291548,0.021911378380433957,0.3913007444498195,0.3520401068451875
52,186472,5.058278856773464,-4.059270161400806e-05,0.005448795153744165,0.0007336106030541134,0.0016806474957540107,0.0033334526775930474,0.0033895767784607213,0.0026936248639709043,0.004828514554767422,0.008211234832797279,0.012510065926498953,1.6075148934135013,0.43555287284317745
53,190006,5.057920345053507,-3.9891865323448666e-05,0.005650263634035606,0.0033200696931129834,0.004323636984723781,0.006512048152874942,0.006979527009009351,0.010961731096045252,0.016000597321909428,0.018212266250035355,0.03817001068978609,0.8095482153363834,0.14802887219383357
54,195250,5.057673395720187,-5.5430386986416046e-05,0.005313432465012997,4.487788210053592e-07,1.0639816707497683e-06,1.0615894714423527e-06,1.5940983608580347e-06,2.051275368150725e-06,3.7425140300550423e-06,4.816546730232707e-06,8.919720806144532e-06,3333.1898429109506,595.6949304234646
55,197416,5.0576766961752995,-3.4955372662872945e-05,0.005077279228992295,2.6241047868168856e-06,1.0929790524909795e-05,5.227668887679101e-06,1.1593110212826942e-05,1.1808197566295913e-05,2.6006847355359525e-05,2.3156887234471845e-05,5.0039189769091005e-05,437.9566083461064,101.46605595377784
56,198328,5.057676331821325,-3.4860982840560444e-05,0.005087849016096898,6.578868312450046e-06,1.671117705372233e-05,1.3244632415936777e-05,1.8760085905240603e-05,2.9254326910124284e-05,5.2706393784860066e-05,5.798054487387343e-05,0.00011764943644485213,271.20606173107205,43.245842647804054
57,201520,5.05750612087035,-3.701227219028677e-05,0.005087544938601626,1.5676720435622522e-06,1.1823540675577153e-06,1.2032848474265363e-06,3.6127238223455327e-06,6.205830035656787e-06,6.103123596610404e-06,5.952264425385725e-06,1.7327783182299204e-05,1408.2296872885727,293.60622100804505
58,202888,5.057537515700071,-4.182702821204177e-05,0.004928853424457422,3.1045548142029826e-06,2.3522735060697736e-06,2.25519861193846e-06,4.7840013661427025e-06,9.866179707217784e-06,1.0229442054812924e-05,1.02232754421733e-05,2.7399611013606803e-05,1030.2784316367183,179.88771526755343
59,207562,5.057475216622853,-4.188143839372783e-05,0.004956102748651537,8.29831408678798e-07,9.149533858248007e-07,1.1947722824861946e-06,2.852533924957011e-06,3.0393809574052014e-06,4.267130119523014e-06,5.37658648222065e-06,1.1222315276788052e-05,1737.4386699804904,441.62925621084736
60,208018,5.05737634545474,-0.00013468642114554993,0.004898417094057629,0.0456886207914401,0.06183934349996021,0.036864043892861895,0.1395029307491028,0.1954929058517146,0.23453868296941235,0.22722546780226566,0.6253927434865524,0.03511336333763105,0.007832545460551796
61,209728,5.057424309827775,-3.3761110975861764e-05,0.004771904590862266,3.366186156496983e-07,9.711032334197979e-07,1.1045705676867703e-06,1.5192731202350708e-06,2.1480577296103267e-06,4.69271913257536e-06,4.562470956395707e-06,9.263533026113484e-06,3140.912932181627,515.1279298525175
62,211894,5.057308760540273,-3.315071329781806e-05,0.004854508878168794,8.88224673400285e-07,1.7340916298259925e-06,1.1442926550164948e-06,2.4343024240652944e-06,4.283661226304263e-06,7.424762997225947e-06,7.044679692352376e-06,1.6338608599535665e-05,1994.2094417593955,297.11886716637287
63,214858,5.0572650824468575,-5.5464901942135856e-05,0.00474835489520326,9.737621937162748e-07,1.5442611056540232e-06,8.638310400185242e-07,1.8860585634389091e-06,3.3194969569341335e-06,4.842332328452904e-06,4.35601411090326e-06,1.0611340161750036e-05,2517.607346478912,447.479283749599
64,216112,5.05742961040281,-4.9393606801407223e-05,0.00469941729590605,3.7388811463920664e-05,2.4397054163022565e-05,1.8375777089293547e-05,7.265767576648737e-05,0.0001325296237562495,0.00011850443936154749,0.00013559150858773856,0.0003600425575974821,64.67888280667532,13.052393937163039
65,216568,5.0572786278698825,-4.4999936308823016e-05,0.004853396127543085,2.792155842599374e-06,4.7477588147511475e-06,4.759115004891973e-06,1.0346762296914965e-05,1.4205205284654425e-05,2.042296513282459e-05,1.9449509977502617e-05,4.686216775515234e-05,469.0738985073808,103.56746945428
66,217138,5.057400944534873,-2.4975104157477474e-05,0.004715991745580412,4.3581001875229183e-07,1.0799699415474435e-06,1.2631460986142083e-06,1.3172180578447922e-06,1.8049877849360625e-06,3.6821590812284983e-06,4.2711377737719445e-06,7.633771896868034e-06,3580.266545462207,617.7800187500071
67,221242,5.0573652057633485,-2.8657973853361322e-05,0.004836372294771125,4.4712703944762495e-07,5.709123361647794e-07,5.29805319031028e-07,7.97967036999024e-07,1.6488842061333064e-06,2.607679011211844e-06,2.5414601473712686e-06,5.717835627349776e-06,6060.867267098704,845.8396865481056
68,222952,5.057358790049671,-4.533445019637116e-05,0.004802027909285196,0.01004902366662125,0.010406457599231487,0.006811989515679761,0.015855962765787168,0.027359566416876365,0.04040237752786062,0.03216453652442507,0.09035781981557583,0.3028531272567478,0.05314457474833213
69,226714,5.057294163024208,-3.795701919319091e-05,0.004789618638744014,4.781146986615356e-06,7.301532195249087e-06,6.563768879866989e-06,1.16499795138407e-05,1.9260044337611143e-05,2.895868681198279e-05,3.587708432993858e-05,7.254216868748765e-05,411.12678636505166,66.02530259851667
70,228424,5.0573376073164065,-4.196266645202078e-05,0.004733045468516963,3.275524669072641e-07,3.788257880682679e-07,2.752713645966218e-07,7.48371104632094e-07,1.4698747210386742e-06,1.672839874554537e-06,1.7083032852342145e-06,4.371530318989054e-06,6324.463142980074,1082.6976191741276
71,231274,5.057428189900477,-0.00013545553745431796,0.004771424527351706,1.243434459590268e-06,1.4625346223334269e-06,7.065534575578087e-07,3.2733352591837246e-06,5.8124340519074116e-06,5.214651852469574e-06,3.703816236084174e-06,1.26285021078423e-05,1457.6644766114064,377.8298080489413
72,231616,5.057314568688421,-8.635782057557997e-05,0.004819798133669473,0.005850012460380735,0.008273884219429855,0.009820286867359437,0.013619489979317105,0.029697031261812393,0.03331367871228348,0.03595760155254982,0.0836084624261426,0.35388976687004714,0.0576472523690667
73,234808,5.05752754306346,-0.0001314423720859075,0.004732975906242156,0.1446469917859031,0.12263884129299177,0.03406005269016543,0.29695097679092675,0.40953161710912434,0.2755242027914332,0.12198390679230822,0.7725979618479473,0.015938576654605473,0.00612605279843288
74,235492,5.057415167460862,-1.783600188661206e-05,0.004913784031623461,0.0024172543208265283,0.0026906225177399856,0.001767733834206465,0.0042759372405385635,0.007430945532773803,0.009941009060615286,0.006681979530279474,0.020130792136746685,1.1491712238050902,0.24409292978858269
75,237316,5.057385540542125,-1.492058800747982e-05,0.004852252278739049,4.1801019567328356e-07,1.6210694782740559e-06,1.625463500923213e-06,1.6992365505679076e-06,1.9689609709564804e-06,5.036878791468054e-06,5.953257015831642e-06,9.90373530806854e-06,2855.548438572229,489.94163593870843
76,243130,5.057383658506382,-1.4918903949699243e-05,0.0048261178183893454,2.625720170464663e-07,6.417333386365015e-07,7.423903086333179e-07,7.566780836474555e-07,1.2230051351849874e-06,2.488530411612359e-06,2.967862050658864e-06,5.3589644935838764e-06,6378.033040319807,900.5690976619659
77,250312,5.057323288331277,-1.749351264188454e-05,0.00482438710132058,5.717922688723252e-07,7.45932041026145e-07,6.592625222454283e-07,1.5957407276580466e-06,2.94021808484854e-06,4.458620845133459e-06,3.652569487122089e-06,9.800175189960348e-06,3023.290073194399,492.2755979161327
78,251794,5.057529878588376,-2.7947764220221812e-05,0.0047678894877959494,5.71937475382974e-06,5.124562956652664e-06,2.777938141770055e-06,1.1311188181736496e-05,1.956141046347724e-05,2.4865067422807002e-05,2.0333252377482895e-05,5.7374665168069886e-05,421.51977415550186,83.10095534029142
79,252592,5.057498237463344,-2.1344483622031187e-05,0.004954274014436362,1.8413683276612586e-06,2.2357316812940704e-06,1.0392299283937196e-06,3.315624365278301e-06,6.462300434023577e-06,9.446601259327207e-06,8.158930387492714e-06,2.070545731198516e-05,1494.2205354497444,239.2738271744728
80,254074,5.057501949896116,-2.138949711319332e-05,0.004927533219435284,9.942563469889262e-07,2.557981505385404e-06,1.1945819890227582e-06,2.8529786295701734e-06,6.969190908024854e-06,1.048656656514898e-05,9.215958699443466e-06,2.297362753654219e-05,1727.1539184917276,214.4865111788496
81,258406,5.057475564449897,-2.12183880567531e-05,0.004930946188933883,6.760222597108442e-06,7.916814916274276e-06,1.0457197934541004e-05,2.4829195905216903e-05,3.310783078813261e-05,2.9576323249784944e-05,3.222466502191055e-05,8.880635403006482e-05,198.59467893190345,55.52470026260219
82,258862,5.057461147069172,-1.553066969351423e-05,0.004906641386404391,0.00031635624850403604,0.0008197717100705825,0.0008886565883584084,0.0015045497456990713,0.0017462540298680352,0.0033555890278143268,0.002200385266034105,0.006225225232575028,3.261202496248855,0.7881869656264289
83,259432,5.057460923641968,-1.5518322478079223e-05,0.004895528251105224,4.1457289707559156e-07,3.8003576049674054e-07,5.259474293318749e-07,7.371877981559827e-07,2.0620267155437697e-06,2.7580575080677816e-06,3.0241562631376984e-06,6.556671176930894e-06,6640.8156284613,746.6484316507645
84,264220,5.057430137138292,-1.1760541308028846e-05,0.00489532693696121,9.994974697044895e-07,1.1180138917119983e-06,2.479872230140262e-06,2.5970252075538337e-06,4.7364300261126574e-06,7.658258112780966e-06,1.0892921766793082e-05,1.878562598567939e-05,1884.9747483091132,260.5889705614816
85,266386,5.057430070447002,-1.175985031335712e-05,0.00486840620711082,1.5144585497526703e-07,1.6929389272084112e-07,2.665041651310521e-07,2.922884960253686e-07,7.161277075635914e-07,1.1424600055116953e-06,1.584903689662017e-06,2.7917633623542385e-06,16656.1677018184,1743.8462989948368
86,281662,5.057388517411415,-1.0581620426153621e-05,0.004868345043549083,1.0324412079918302e-06,1.1753191529784853e-06,9.057650989862473e-07,2.4574814883236703e-06,4.744082797696157e-06,4.880739006678815e-06,5.306381898270493e-06,1.3261050753201589e-05,1981.030199690311,367.1160856068459
87,283030,5.057424251804775,-1.0514246154047535e-05,0.004830558034878289,2.0549997127790294e-06,3.526673974866803e-06,2.208468928921108e-06,5.932379342849545e-06,1.005954648585526e-05,1.1639679722802202e-05,1.2776839049717054e-05,2.9543633434765142e-05,814.2699169601636,163.5058885206037
88,283714,5.057404657556935,-9.565287628495957e-06,0.004863471229321367,0.00010292817246096631,0.00027941846233235385,0.0001473431472611264,0.0003233916666846725,0.00045119902748157734,0.0011432990821399717,0.000993835641361784,0.002093192380783021,15.03895038230395,2.323470730149534
89,284740,5.057404382324703,-9.558511462249834e-06,0.004845804856240452,5.943716181671036e-05,9.927500930559495e-05,0.00010218233903229098,0.0001076350682578469,0.00022794830444047707,0.0004786717156932486,0.000610800721248929,0.0010365706827441864,45.02068828192692,4.674842668144745
90,301270,5.057398161620805,-9.541263692801827e-06,0.004845554245272925,4.4835503060801336e-05,8.050966111766217e-05,9.507912235541682e-05,0.00010137341106434148,0.00021945541779436656,0.00045542490546108714,0.0005858156234711,0.0010202881775778925,47.79906480800437,4.74920159986172
91,313126,5.057386429060104,-8.69780998288904e-06,0.004839837466847971,6.189167399947599e-05,0.0003223246058706168,0.00016564345663970957,0.0003466048898491415,0.0005013362013875845,0.0011390350287631627,0.00098831891433888,0.0021999003529958754,13.963557954864667,2.2000257694658614
92,313924,5.057386380342512,-8.694243250164513e-06,0.004829377353613374,9.155600367266896e-05,0.0001687937901868845,0.00021887889104238721,0.0002267861915129205,0.000542177195952534,0.001038220580075789,0.0014890757130674366,0.002487949407224624,21.294847456963595,1.9411075400446656
93,326122,5.057380410835277,-8.299032023684124e-06,0.004829333957473882,6.135887310713801e-08,7.516479142842693e-08,1.0797169260119317e-07,1.0838289264535607e-07,2.816222762000558e-07,4.645768920016432e-07,7.740380756939512e-07,1.2094709402125064e-06,44558.08328788692,3992.930955931325
94,338092,5.05736325845889,-7.323118391794131e-06,0.0048240008310773035,2.0870806069220157e-07,3.38668263481092e-07,2.594863512462541e-07,5.828525696837243e-07,1.2662439099049143e-06,1.6828725125136412e-06,2.000962708533327e-06,4.281580396458694e-06,8276.53695289526,1126.6869670524572
95,340942,5.05737716414053,-8.570829886660017e-06,0.004808622429055804,0.0007133333351908147,0.0003875020160668012,0.0004600956986260033,0.0013656366210178746,0.0028035259872774905,0.00269376185388907,0.0026420516982703568,0.007668706967998311,3.5211580848437607,0.6270447481071184
96,341398,5.05736660966651,-7.789949363783953e-06,0.004820909234891969,4.628154099654084e-07,5.188802320305084e-07,2.394232054979687e-07,9.023227108438656e-07,2.1482505127460716e-06,2.2941708612856602e-06,2.4469141200049333e-06,6.070221644104357e-06,5342.7772314224285,794.1899847387334
97,343108,5.057362191287975,-7.482375028260705e-06,0.004811517092319178,1.3037360254477047e-07,2.6911555887095284e-07,1.4319114418686883e-07,3.3349619790780326e-07,7.774784305898082e-07,1.0022518222025299e-06,1.2639896839334568e-06,2.528775525489907e-06,14427.502089991882,1902.7062876160307
98,346300,5.05735204303909,-6.856344250633449e-06,0.004807579132754311,0.000292339193756488,0.00035674508238362157,0.000393053662870824,0.00099745761688915,0.0013440512755274671,0.0022510774455860223,0.0024242328615255164,0.005237694435285826,4.8198329947572995,0.9178807951006324
99,346756,5.057333939535513,-7.438448619379161e-06,0.00479850572830041,0.0005708446738774865,0.0005701419244876646,0.0006262755872779705,0.0014228216279269699,0.0028936022062340063,0.0028427861521843844,0.004102928807104309,0.009138560623156653,3.3725279642338317,0.5250833174035349
100,347668,5.057359229011684,-7.103666989615614e-06,0.004781655564259623,9.703712888120739e-07,1.8123414166969502e-06,1.9868625960610573e-06,3.372392303484746e-06,5.358686950801656e-06,7.4923870248201185e-06,9.237284547384319e-06,1.9183971123646768e-05,1417.8823618232857,249.25264604707434
101,348466,5.057337787670866,-1.0075525131450837e-05,0.00480500761751467,0.00011280332574231581,9.321663644347818e-05,0.0001590994581525762,0.00024069742201066345,0.0006450726098026114,0.000645009142702717,0.001071591196753361,0.002213023585898192,19.96285451408697,2.1712410333685974
102,358042,5.0573273069454,-5.598381694870271e-06,0.004784141404966034,9.440764780631537e-08,4.929257410904858e-07,1.612812352113305e-07,5.398831168419145e-07,6.289381607600129e-07,1.7996633566366763e-06,1.3626361695372854e-06,3.2478563302869363e-06,8861.439181412483,1473.015096250693
103,358498,5.05732729919129,-5.598538386735541e-06,0.0047763013441630645,5.923650121798526e-08,1.9722585697693882e-07,1.0134928672302855e-07,2.2726022881854164e-07,3.925908540390914e-07,1.0837931365051834e-06,8.553868025382536e-07,2.0082195158169e-06,21016.881699862908,2378.376122004854
104,367618,5.057291149741616,-7.045951675629894e-06,0.004776294168316399,0.00035031553837039695,0.0006114138950438691,0.0005158362411535013,0.0012232110600513277,0.0015409605122427869,0.004016074073962441,0.003002331908416471,0.007891383907940705,3.904717938142236,0.6052543158507665
105,372178,5.057410313999573,-1.2423779667276151e-05,0.004742573210380712,0.0018326939819368097,0.002957027404986597,0.002211082080636824,0.005468218024292468,0.009114479503652913,0.017425314600398107,0.014512444817990713,0.038069486518836834,0.8672977539139641,0.1245767580299272
106,381070,5.057346934434184,-6.202078956640602e-06,0.004849893217431943,2.676567218356361e-07,8.425982822700595e-07,3.691924353205274e-07,9.222901951601178e-07,1.7160204771377661e-06,3.2040528749023475e-06,3.689727379322738e-06,7.008072370358083e-06,5258.532772963024,692.0438261946964
107,382096,5.057346121897833,-6.176241155959427e-06,0.004794074279402837,9.243249698982186e-08,1.521842000325624e-07,1.3175174656879025e-07,2.19565195144392e-07,5.67620736287904e-07,9.959648865156419e-07,1.2794518793497435e-06,2.3100457420228682e-06,21834.399920488875,2075.3157360445803
108,388252,5.057339516996064,-5.9644653236693796e-06,0.004793338564422159,4.4750270373748716e-05,6.718602838098534e-05,0.00011824844621973324,0.00014063017681980922,0.0002459005952059216,0.00040813688657857685,0.000549113805365774,0.0010402991900580448,34.084708366426284,4.607653846346557
109,389278,5.057335043468511,-6.114279343116783e-06,0.004787359744582081,2.60156485187976e-07,3.471623562078946e-07,3.550369100247735e-07,4.0549872320161597e-07,1.0878029562942219e-06,1.683060293602887e-06,3.161272476310553e-06,4.700981047530045e-06,11806.1031284722,1018.3746107841511
110,407746,5.057326289332851,-5.783897392995036e-06,0.00478319468225932,2.330424102017414e-07,6.006045891845899e-07,3.787405610718848e-07,7.747017665403141e-07,1.3141591614203437e-06,2.0304393179639856e-06,3.4960929133902966e-06,5.833260196520849e-06,6174.240060946617,819.9865120215583
111,408658,5.057320766661826,-6.227759995627937e-06,0.004775293973583703,7.197629415228044e-05,0.00012173535191642454,0.0002203072636058515,0.0003509491251917776,0.00048716844779253386,0.0006509994738778841,0.0010624260047204998,0.0020628337504367505,13.606798338574642,2.3149194512512996
112,409798,5.057372877514071,-2.060979533699599e-05,0.0047700513365374715,3.104275245792813e-06,4.171306861389037e-06,5.375343378476202e-06,9.780396759297074e-06,2.0132472641512547e-05,2.3517525460804732e-05,4.1126092223055566e-05,8.070404013251895e-05,487.7155246287063,59.105483798640996
113,415270,5.057400935242958,-0.00017747551858371567,0.004812238121031531,0.1805533597871121,0.20368443717079318,0.24599341844084927,0.5101274916712363,0.8153972906058837,0.8401496573852845,1.4451420715104197,2.9576384921668706,0.009433402824980253,0.0016270541967101312
114,416296,5.057346481092672,-9.624798016220345e-06,0.004779097550757419,2.762124383051806e-07,7.125627487534443e-07,6.044096437722723e-07,1.2723463001653399e-06,2.029141735290524e-06,2.500788864517625e-06,3.826977774354505e-06,7.763556225066362e-06,3756.1295616895977,615.5809801862507
115,418690,5.05733676223411,-6.263776087216217e-06,0.004792302208393663,1.4816016648159932e-06,3.2690378815265966e-06,3.1370898759865065e-06,5.2819203195304534e-06,9.692535105438151e-06,1.8334737502835397e-05,2.366136416885474e-05,4.567815784065545e-05,907.3030107390343,104.91452446727867
116,421882,5.057330206128971,-5.310968159797746e-06,0.004784712626521532,9.18744827584082e-08,7.963838347709456e-08,1.0351372564108826e-07,1.427573718139925e-07,3.476071986888076e-07,4.934286090443577e-07,9.865262399448572e-07,1.4599040292466663e-06,33516.39614629382,3277.4158647883996
117,423934,5.057327473827937,-5.133047832146353e-06,0.004779075479544771,6.429274666505218e-05,6.014692325497564e-05,7.111061533863098e-05,8.485672140873538e-05,0.0002593286607868311,0.0004248561018377826,0.000734107367137076,0.0011540521685720988,56.31935102141243,4.141126033719853
118,446848,5.057315372055755,-4.417949309491459e-06,0.004776639659018567,1.0145139070498158e-07,8.545441825322046e-08,1.3840766316447522e-07,1.4066402153111803e-07,3.4692171587392975e-07,5.011478694334069e-07,1.2484287620075607e-06,1.6576549451211799e-06,33957.79252594359,2881.5645095966456
119,469876,5.057313222959105,-4.516730549970553e-06,0.004765825877068938,3.831482474827558e-05,6.974396260752647e-05,7.367753289147051e-05,0.00011828135819626421,0.000244092656097124,0.00042950884089146214,0.0006082942505155658,0.0010896166228178828,40.292282315198015,4.3738557004975975
120,474778,5.057302865924768,-3.274901808202437e-06,0.00476381601736418,6.1569322721801e-05,0.00010388067656119762,8.067467294688159e-05,0.00013327596278838979,0.0003569621850160169,0.0006525269476654455,0.0009552945289611923,0.001636121543083664,35.74400002593097,2.9116516664071455
121,486976,5.057295119730767,-2.9641485821788065e-06,0.004754819133807028,2.103408034596574e-05,2.7619960088598346e-05,3.440116083734141e-05,6.828930457134018e-05,0.00010650460710539594,0.00015097605005864114,0.0003386103329722392,0.0004782146751544639,69.627581707759,9.94285491609227
122,488002,5.057295022567097,-2.9636798120163e-06,0.0047478462234375254,4.250910032242073e-08,5.2268605925017894e-08,7.126413484387241e-08,7.935095395405161e-08,2.1627828288271214e-07,2.94841443792498e-07,6.921370282167177e-07,9.576676458731245e-07,59833.51159441358,4957.718101783443
123,504190,5.057291946153619,-2.976689026122762e-06,0.004747757399803638,1.9704788526949143e-07,2.025129727837868e-07,2.8368705701738984e-07,2.915433701526298e-07,9.597360764459138e-07,1.2932945999980608e-06,3.028644884441885e-06,4.213500075297656e-06,16284.909505292731,1126.796562230568
124,539416,5.057283722837651,-2.696180317509954e-06,0.004744934045266812,1.1487451000183285e-08,1.4350860045225796e-08,1.5073354018785717e-08,1.6374727376128923e-08,6.206896401215245e-08,8.24600877865462e-08,1.8006741469995514e-07,2.586196105790206e-07,289771.78894495533,18347.15486054376
125,574642,5.057272682812192,-2.67523373547311e-06,0.004737515404653937,2.1602309136622944e-05,3.6225981209188986e-05,2.98247560047196e-05,5.0352925435442845e-05,0.0001265679565751646,0.00019856923613031862,0.0003089203640650797,0.000543970062981451,94.08619983218006,8.709147298820163
126,580000,5.057268960031392,-2.677966703027004e-06,0.004727416646798378,4.147580346762981e-07,5.106068144666125e-07,5.412442998030071e-07,6.00530603623002e-07,2.376481451789915e-06,2.940894787538391e-06,7.1601913629035185e-06,9.994120737183909e-06,7872.066166616432,473.0197654316556
127,617734,5.057256188887846,-2.9783839682710895e-06,0.004724008270024494,2.989660904935955e-08,3.6999534720855377e-08,3.561153365941798e-08,7.598345603166662e-08,1.4084119017408198e-07,1.964588077050272e-07,3.5859370062086044e-07,5.704869205739833e-07,62171.53728906108,8280.660081166337
128,619900,5.0572564944032,-2.9913593749735044e-06,0.00471220173573801,2.3205949137326394e-05,5.367010694699455e-05,3.5504146662586126e-05,7.229870089849702e-05,0.0001607209243971398,0.0002485167244243276,0.00038191633689292013,0.0006775984453926645,65.17685210352057,6.954268811828981
129,625828,5.057253201053415,-3.3812990574329634e-06,0.004712475971917186,4.014751626335273e-05,8.201050121853931e-05,6.02095152012414e-05,0.00011007589311859582,0.0002559033515831941,0.00034430277622373085,0.0005531694818255063,0.001000307992031363,42.81115363597334,4.711025013753398
130,628678,5.057250750388865,-3.5381799205081675e-06,0.004709305863304683,4.900961544774984e-07,7.061085375928137e-07,9.139209500222923e-07,1.0335222549437374e-06,3.3385436020983734e-06,4.135652079868003e-06,1.011790778144269e-05,1.4065540985770553e-05,4556.559707135719,334.81157021040764
131,632212,5.0572481173830965,-3.7800785162692015e-06,0.004707000921771725,4.6672685753516305e-05,7.810291935974762e-05,7.258827025422121e-05,0.00010851327143605727,0.00038312582873984514,0.0004992054816729777,0.0009693897983168691,0.0015594501912803407,43.377191190345606,3.0183720827320433
132,646462,5.057232991411858,-4.093497999353293e-06,0.004704494985261005,2.074878268886373e-08,3.126667543186783e-08,2.6921502581405024e-08,3.714389015403404e-08,1.323136405517184e-07,1.7331197264476022e-07,3.950064520412187e-07,5.603066025493016e-07,126655.95783725602,8396.286896953092
133,661852,5.05722346117159,-4.999374182231972e-06,0.00469053835542187,2.748454651404827e-07,3.3868243435662607e-07,3.35272426970066e-07,4.0444683352367415e-07,1.6305586478253224e-06,2.0852316868724223e-06,4.94174618242432e-06,6.941903257943127e-06,11597.416438042928,675.6847770897441
134,704146,5.057203175101218,-6.586653154604159e-06,0.004681460812000486,1.1759821643697497e-08,1.1899326910305414e-08,2.058609412209288e-08,2.49328922806436e-08,8.624132287810806e-08,1.1476844314018876e-07,2.688951459818409e-07,3.7952690876625334e-07,187762.44485822815,12334.990494399302
135,713950,5.057191864104211,-7.0732265826410205e-06,0.004662283898828403,9.807091839907256e-05,7.614738043790412e-05,0.0001152791571182563,0.00024163866616474063,0.0005271357157334522,0.0006282596730018282,0.0007575612230760373,0.0017158732818557641,19.294444770895332,2.7171493070782096
136,715090,5.057190455839774,-7.280698509129469e-06,0.004651758353353275,2.520799001266512e-08,2.718017596715537e-08,3.706148038426126e-08,4.478468996657685e-08,1.865911888982585e-07,2.5086734859939337e-07,5.546233511500578e-07,7.950533749051376e-07,103869.38832946969,5850.875551478923
137,765364,5.05717063687141,-1.023551320424536e-05,0.004650388146882778,1.2849399388870455e-08,1.5293035293401292e-08,1.7849362531059353e-08,2.0686663430771043e-08,9.837401466441558e-08,1.330104398129971e-07,2.559215357417094e-07,3.872588262155042e-07,224801.26688605608,12008.475551942362
138,817576,5.057138823670758,-1.746225059810194e-05,0.00463109385879471,1.3436796657189447e-08,1.5533606032419096e-08,1.595149842097416e-08,2.1500556022616368e-08,9.165106896967514e-08,1.3852483453068365e-07,2.3559621613336203e-07,3.7294797563585607e-07,215394.14394322067,12417.533171748542
139,841174,5.057113621093288,-2.516104919760498e-05,0.004599115401197494,5.893234808171302e-09,6.717138721388504e-09,6.230950633603494e-09,7.838497832148605e-09,3.6048834686932915e-08,5.588773109292171e-08,9.701044938748317e-08,1.5055295945013337e-07,586734.282471165,30548.156728336035
140,893500,5.057081272328146,-3.8395861617983085e-05,0.004572975974939703,4.8452071569726955e-05,5.655032260454753e-05,6.054107369767533e-05,0.00013264500681445113,0.0002877673957838,0.000379459485167023,0.0003888597716470686,0.0009548079678335745,34.47529676964437,4.789419578594033
141,898402,5.057072751868498,-4.258647328225155e-05,0.0045380469385263725,8.014556799063868e-05,9.139370787757956e-05,9.518169434880153e-05,0.0002027003650519651,0.0005710895416169281,0.0006651638262054291,0.0006803278244506516,0.001723921782694141,22.38795641716274,2.632397237555826
142,901252,5.057066573416215,-4.582476294413794e-05,0.00452855682221018,0.00013137368321536393,0.00013765884600732594,0.00014280205074463775,0.00025590871886930984,0.0009373166740828023,0.0011300316671500313,0.0011704097903538148,0.0028923119557818133,17.695984889529576,1.5657221252214744
143,914248,5.057043076326968,-5.9503712752680575e-05,0.004521593132001197,0.00045754453742612644,0.0005069999045741902,0.0003671301429718171,0.0006406257122000798,0.0027855285404096574,0.00323396150154123,0.0030873410594134737,0.008089901689133056,7.058088749627047,0.5589181804365966
144,932260,5.057012928996635,-8.051794438169714e-05,0.004494549543276583,5.573820474814887e-08,1.519362694374329e-07,7.481012712116825e-08,1.8576742877561424e-07,4.918732473242916e-07,8.557484092501075e-07,1.1133583407975648e-06,2.0041592090614497e-06,24194.497242600497,2242.611027584673
145,933172,5.057011904996651,-8.132363508010654e-05,0.004458434729689459,6.669080970457301e-09,1.195886553522986e-08,8.04460407816004e-09,1.6197991209060676e-08,5.7476466341951986e-08,8.419136661890075e-08,9.718706722428163e-08,2.051735921014978e-07,275246.15071994497,21730.061281394857
146,937504,5.057006211077048,-8.586549926525935e-05,0.0044571705775791285,1.422109100697575e-08,1.8682316660566264e-08,1.7299347022734083e-08,2.7097695894793477e-08,1.1873925570100902e-07,1.6052881692862918e-07,1.9277224822159602e-07,4.103957746489969e-07,164485.2239424358,10860.66390764197
147,961444,5.056956377712798,-0.0001366984937470034,0.004450116403595355,0.00044070004092512254,0.0006838917367259839,0.0006816047123441028,0.001055750249654223,0.0038452427349160746,0.004278469456890385,0.005339943025976012,0.0122232671420651,4.215122283942483,0.36406930748332766
148,968056,5.056927017750507,-0.0001776646443972144,0.004383924041329736,8.289976885053911e-08,1.1990172938616442e-07,9.581278085420788e-08,1.7261488118988703e-07,6.947186517371559e-07,7.694023292743941e-07,1.0172825763698983e-06,2.270065459882118e-06,25397.13848024,1931.188381482791
149,989374,5.0568675456545185,-0.0003434204982506965,0.004340599761650207,9.337793736117372e-07,1.0468499944044652e-06,1.1709625080200322e-06,1.8286933804829444e-06,6.882920733375382e-06,6.8736943422104715e-06,1.0792995894352722e-05,2.2678555932662314e-05,2373.607192969598,191.39665570146596
150,1004422,5.056975866065336,-0.0007215086781011874,0.004221977127502089,6.868762373257003e-06,6.745324951768205e-06,9.648682375049381e-06,1.4778235937265154e-05,5.334690785582221e-05,5.237092854828042e-05,8.794387928221993e-05,0.0001801883800831797,285.6888430679233,23.430906729685415
151,1015138,5.057583317617252,-0.0006509261418281742,0.004200879230765625,0.001465222778100904,0.0017852496289224098,0.0022783635750690317,0.003592896286878029,0.013477401687056753,0.013555199123498195,0.024055857673111514,0.04789135714658198,1.1692180612360201,0.0877168550038771
152,1034974,5.0575691654281325,-0.00022465986989416792,0.0048046880047330825,2.5372083791043564e-08,3.143755576474702e-08,3.729259620228848e-08,6.554727905800151e-08,2.314887703705515e-07,2.31755999719077e-07,4.4866043264811846e-07,8.629552777863756e-07,73301.10530570625,5567.713795155074
153,1054126,5.057466181866344,-9.67230150407446e-05,0.004919976169487154,3.86517847684135e-09,4.301180645075184e-09,7.78913352817647e-09,1.3146614512796136e-08,3.470515046469732e-08,3.798778666084666e-08,7.54572217624342e-08,1.3642785309255948e-07,374239.02288291336,36062.84243254342
154,1054924,5.057463046673876,-9.43433424334833e-05,0.004869415087834637,1.547515902358853e-08,1.711825798982081e-08,2.606130025760898e-08,4.094158245197785e-08,1.4064768946157527e-07,1.5683037989886597e-07,3.101432099940811e-07,5.513481171173009e-07,118935.68338610714,8831.834074802246
155,1072936,5.057420660044437,-6.517684786646383e-05,0.004867390153705766,1.9670422044423026e-08,2.0296082394544332e-08,3.3568007559507486e-08,5.2894205104779365e-08,1.7963194035968907e-07,2.0129010192841452e-07,4.0686996602917496e-07,7.292938056086641e-07,92021.23642965878,6674.114213329252
156,1091860,5.057386491570295,-4.6624573850576927e-05,0.004839100220007601,0.0014187979004466164,0.0014511313801416996,0.002261217571757833,0.004101980939011405,0.011774819326564098,0.011346854929834668,0.025105552765153864,0.045924778735450034,1.179698368167904,0.10537013684667415
157,1097104,5.057374323612033,-4.0765382650938e-05,0.00481465644495856,6.8064216439907374e-09,9.200958912982903e-09,1.3089520698307808e-08,2.0982972421348355e-08,7.597280324812494e-08,8.604003510809824e-08,1.7183662950959774e-07,3.136645816205417e-07,229455.40547248992,15349.697501974037
158,1117168,5.056201444921955,-0.0017730460710999266,0.004805707243483284,1.033152676692632e-05,1.583971905296129e-05,1.5164637353514484e-05,2.61499761785393e-05,9.771718767711332e-05,0.00010777275182690783,0.0001676738343558943,0.0003465641450641894,183.77482299304046,13.866717927768287
159,1124806,5.055963218259543,-0.001812414432910032,0.0032585705873749214,0.0015085647705468748,0.00193611970354908,0.003130792169072802,0.0051430236198757385,0.02021444338215312,0.02156028800917144,0.04302921395140783,0.08175508799237642,0.6335904378859634,0.03985770998960676
160,1153648,5.055258687516551,-0.0017921573319773312,0.0030190753947353715,4.15025333237122e-05,4.019160272586313e-05,3.984481622365804e-05,8.226316507887396e-05,0.0003425544565693205,0.00039917111011376894,0.0005761836074493265,0.0012220429072294357,36.700209526835984,2.47051505055587
161,1163452,5.05507095615632,-0.0018133755038092529,0.0023159045248668988,0.012382638793176401,0.010722114377286122,0.022899717398973497,0.035096971666691096,0.12326504389447022,0.1310197966992107,0.28628645066555536,0.5159182717209875,0.06598587897726846,0.004488898051897952
162,1186366,5.054676469447123,-0.0018079213139630386,0.002127387371001535,0.011658652745106572,0.017023741587396873,0.021083257502134245,0.035126535296133694,0.14515175801472863,0.17629788013251493,0.29329081964367987,0.58538165235115,0.06056354129624883,0.00363418867410178
163,1207342,5.0543439122318965,-0.0018047961822635192,0.0017336677052891567,3.888261036916583e-05,4.9131737562923694e-05,4.1798253103834734e-05,8.59329683638401e-05,0.0003553681811653825,0.00047620429664050164,0.0006036672867439409,0.0013265047131268087,20.17465168838122,1.3069442483944078
164,1232422,5.054173371448581,-0.0018503796519272159,0.0014020009013933077,3.576726086903801e-05,3.915796902713352e-05,4.580217725839462e-05,7.448330153750154e-05,0.0003663465661700347,0.00045071592832506604,0.0006238624904193934,0.0013284677516526133,18.823023046144314,1.055351851521589
165,1265254,5.053950335943742,-0.0018685678223031613,0.0012290456004982,0.0003047234833914486,0.00039548675148733776,0.0004614688216343692,0.0006475464212863959,0.003753594691661063,0.0044936567549355546,0.006205752734003578,0.01328670401396465,1.89800384975739,0.09250191764687789
166,1323166,5.053620694101396,-0.0018951580611285136,0.0010054431414409756,0.0001820735621334839,0.00018543255322384412,0.0001374526409823914,0.00039311058197236164,0.0011566402236623814,0.0013564315595526123,0.0017636068665104546,0.0039019579466661367,2.557659822832409,0.25767657037412056
167,1324762,5.053621266832144,-0.0018949257058742531,0.0006751786911668615,0.006569401566137039,0.008303080201480151,0.009969445123447288,0.01649889258272748,0.07632080255979726,0.08908822128512026,0.13712541336968181,0.28357451129172156,0.04092266725063106,0.002380956906498148
168,1340380,5.053502813631996,-0.0018926358976301889,0.0006757553139537627,0.017390834935039234,0.024245734506979495,0.020531586053389075,0.034383729009594306,0.20302004349894023,0.241097923300449,0.3468985065404634,0.7364988185932627,0.019653345737025863,0.0009175239618774649
169,1391452,5.053348818613128,-0.0018935464015459225,0.0005573762149538748,0.0019889869983680053,0.0016751806944483086,0.0028263635508265165,0.004648445926122441,0.016604236633162982,0.01943280798058889,0.03522600987739184,0.06739579245544626,0.11990592637028202,0.008270193058748331
170,1398748,5.053325015094236,-0.0018934186490696752,0.00040341749184674697,9.535473597783497e-05,0.00010537946262798798,7.526454877968557e-05,0.00013909604580366605,0.0008014759904363123,0.0009727001078149698,0.0011725579945264567,0.0026718708878593917,2.9002800871576926,0.15098689599105247
171,1429984,5.053298133122135,-0.0018947159300047405,0.00037963163311930016,0.009286799671739414,0.010698940447096156,0.011564904781378149,0.02103620205574255,0.12042658571251777,0.14538779700521118,0.21394661591607889,0.45034277499608893,0.01804658617146467,0.0008429837319419572
172,1469998,5.0532212537011825,-0.0018950785893434075,0.0003527210135207956,0.0035737102956990546,0.003755769855404042,0.0033357917410724793,0.006047901531490683,0.0383743708311759,0.04574397727398392,0.06193380081116491,0.13530746526160373,0.058321222937281716,0.0026068111825082534
173,1521184,5.053138702448598,-0.0019039773392831492,0.000275882017531421,0.011640714742732082,0.012367694343995756,0.019752689359182257,0.033450614770541905,0.15117691948103879,0.17449983275379127,0.29638074231973793,0.5879645356160197,0.008247442369112299,0.00046921540470527714
174,1532470,5.053120379278295,-0.0019039134539050055,0.00019310789121888643,0.008684969597647921,0.011020284697595821,0.013969112736086357,0.02223754642039779,0.12746685844504793,0.1508903513618334,0.2503656165689579,0.5000081947714666,0.008683866806535578,0.00038620945264136757
175,1590838,5.053045374449745,-0.0019029532087798627,0.0001747875582936545,0.007251549323984302,0.00819322913271814,0.008142502970328884,0.014154341016098276,0.09429737343723928,0.11035484171772356,0.16877214001106636,0.35045638409169255,0.012348689218018832,0.0004987426859027443
176,1674007,5.052955729943577,-0.0019038040760820407,9.982871374236012e-05,0.0019101442342831644,0.0017643997670581798,0.0015562879595367887,0.0032773862598845134,0.018878163547413177,0.022965939377728183,0.0294974081151659,0.06567564325646384,0.030459856064044714,0.0015200264328211952
177,1707637,5.052945612367824,-0.0019066000016573655,1.0496787076363141e-05,0.00011174098335036511,0.00013698840635663204,0.00010658711977257212,0.00029006241069194167,0.0012763722032490372,0.0014986309319332339,0.001849102246188659,0.004190946702286846,0.03618802950483358,0.0025046338744025135


==> new_tables/lvm_adapt_nanf.csv <==
,ndofs,avg_zsqr_real,avg_zsqr_imag,error,max_eta1,max_eta2,max_eta3,max_eta,l2_eta1,l2_eta2,l2_eta3,l2_eta,efficiency_max,efficiency_l2
0,236884,5.07058295829872,-5.904779591893164e-08,0.0,58.70439763834665,373.9052308644277,156.95896783626944,436.59420394374416,193.36045125083177,1872.1933132625943,260.93213024219233,2087.9421582409586,0.0,0.0
1,242356,5.070581183075387,-5.758931997397487e-08,2.927718772552396e-06,6.399775024760028e-09,4.790244489642735e-08,8.153103542790346e-09,5.4102868591098126e-08,1.9182855683721353e-08,1.8805110671037017e-07,1.6795318169851227e-08,2.074113023373462e-07,54.113928684256706,14.115521861921383
2,247258,5.0705811744474145,-5.7490350646337913e-08,1.1531338684253612e-06,3.384421338763444e-05,0.00019821354825784663,2.362413570931915e-05,0.00023324849317662055,6.911330332245355e-05,0.0005402665271126951,7.851827562798053e-05,0.0006155021894011414,0.0049437998622018295,0.001873484592390018
3,249082,5.0705811715240525,-5.775591782615219e-08,1.144509810245411e-06,5.948978188639531e-09,3.4976212190945046e-08,2.784697861436693e-08,3.924517384603167e-08,2.3246307906752754e-08,1.360058677526217e-07,5.6199333422596334e-08,1.738850893793408e-07,29.163071483275893,6.58198937200759
4,251362,5.070581163940227,-6.017930914675519e-08,1.141600956846746e-06,3.006048850705959e-05,0.00014397645091021664,3.615772799152467e-05,0.0001533492070825899,0.00011349345258748609,0.0005995374318540596,0.00020271881859519844,0.0007585839224218653,0.007444452948699692,0.001504910561776811
5,256720,5.070581151672137,-6.467664534976735e-08,1.1341348762133337e-06,3.123252776107308e-05,0.00020846488421449248,0.0001278237145394971,0.0002239719773541525,0.0001882727911966172,0.0007636137197174838,0.0004148850026019678,0.0010944899409934014,0.005063735604834167,0.001036222292901065
6,257746,5.070581150161187,-6.51824291492296e-08,1.122101017054929e-06,1.894694354952702e-08,9.173582537429517e-08,2.707166663389341e-07,2.7550485591757166e-07,9.729003087704487e-08,4.4609778907035623e-07,4.5632622378715404e-07,7.385500345683723e-07,4.072890161292295,1.5193297197673463
7,260140,5.070581107826681,-6.595619241369087e-08,1.1206180313415573e-06,4.423696406028159e-09,2.4692466795509128e-08,1.819339587133665e-08,2.62332404252395e-08,2.7839706966010188e-08,1.196805701261374e-07,6.563743860112445e-08,1.7102876281248808e-07,42.71748412229659,6.552219713886235
8,264586,5.070581103305091,-6.95418266656712e-08,1.0783839238388692e-06,1.8626218242426742e-05,5.665174855771358e-05,3.151622153440577e-05,6.688264462541734e-05,0.0001093459960731982,0.000314175870214018,0.0002197362171848857,0.0005284415201035499,0.016123523970657288,0.0020406873472537815
9,269944,5.070581148727465,-5.773747385331105e-08,1.0740706949542466e-06,1.363271210294402e-05,2.587433175185282e-05,2.6587149335882085e-05,3.765629407920933e-05,3.9091951168639635e-05,0.00012332936250010284,0.00011519042769451782,0.00022546682299439696,0.028523005813980484,0.004763763824272
10,274162,5.070581148253515,-5.769218433117633e-08,1.118826222872912e-06,2.591712323808056e-06,6.904468162901072e-06,2.4109178761525147e-05,2.517775852445904e-05,9.804710655591189e-06,3.624679161699532e-05,5.772305452319019e-05,8.207663721654643e-05,0.0444370860807972,0.013631482244101486
11,277810,5.070581118998455,-5.738024268684304e-08,1.118350714601664e-06,3.324275565654785e-05,7.261534255020406e-05,4.667400364174571e-05,7.684843221420902e-05,9.657670248359653e-05,0.00030831484096610005,0.00028330047208000665,0.0005572082269946064,0.014552680938035904,0.0020070606649755895
12,282370,5.070581118679733,-5.733493731038398e-08,1.08911173134766e-06,2.3021997686543652e-10,8.267310016842969e-10,1.5760412884305017e-09,1.6821542626283416e-09,1.123862254350383e-09,3.4062700445045384e-09,4.492049100847584e-09,7.388995721318318e-09,647.4505671352274,147.3964490472522
13,283168,5.070581111427213,-5.731905757118319e-08,1.088791265137097e-06,8.108249320910928e-06,2.914610101531918e-05,2.497373608999435e-05,3.164662482897641e-05,4.443544571780241e-05,0.00012537757513261837,0.0001523601757401735,0.0002688097723370779,0.03440465676896367,0.004050415487766536
14,288640,5.070581019685861,-4.439059831621855e-08,1.0815457087899405e-06,1.1427566686311937e-09,3.766783116875484e-09,6.681515172142738e-09,6.8609625104106626e-09,4.719548359283943e-09,1.542655325804023e-08,1.963395514492267e-08,3.177040009652897e-08,157.6376065528457,34.04255865534735
15,290578,5.070580818430884,-4.4362495587602736e-08,9.893430582177482e-07,5.720659983388444e-10,1.7486223669730228e-09,4.2739014700296e-09,4.351431933615565e-09,2.3122010158394825e-09,7.3534538722489e-09,1.1147431416886686e-08,1.655378832302862e-08,227.3603432872066,59.76535635902958
16,292060,5.070580832019417,-4.432573999791897e-08,7.882638690846113e-07,5.277516288179163e-10,1.915751879967196e-09,1.7945157312929291e-09,2.0490091593985786e-09,2.364695017613743e-09,7.654032053924906e-09,8.239342942795883e-09,1.4861671583460015e-08,384.70490259593623,53.04005438808734
17,295138,5.070580805788506,-4.4373516001176796e-08,8.018359729801066e-07,4.24241611203645e-10,2.5399999770147923e-09,2.3159542614246528e-09,2.683586751213665e-09,3.7538609748547e-09,1.104618834877937e-08,1.347435849535341e-08,2.3518662160789887e-08,298.7926410865877,34.09360479342744
18,300268,5.07058049632869,-1.2497302980937176e-07,7.756361879935977e-07,1.5295619193214843e-09,3.029825466381758e-09,7.183318434553698e-09,9.346277824947465e-09,9.990521951033096e-09,1.8711654737448326e-08,3.768833359875032e-08,5.99538621825985e-08,82.98877933237101,12.937218049961169
19,301180,5.070580566499023,-3.1085687602268444e-08,4.799290762972723e-07,1.0461443180601597e-06,1.5100792623641987e-06,4.425179065358394e-06,4.545367286248089e-06,8.215622672030484e-06,1.2533162497751873e-05,2.3887456699772604e-05,4.087612264335691e-05,0.10558642373066032,0.01174106165804034
20,306196,5.070580537104183,-2.2159963411419095e-08,5.359883935423753e-07,8.369784065032423e-07,4.035961353960286e-06,9.491211310443098e-06,1.0098051659503791e-05,5.573231743656118e-06,1.787648713923911e-05,3.020150928661385e-05,4.355443775368538e-05,0.05307839686460004,0.012306171797545989
21,310186,5.07058052378906,-2.213203415835471e-08,5.062844094028403e-07,1.5600002966174986e-06,5.8355225540417856e-06,3.671150505317401e-06,9.468484091954566e-06,6.322349915648893e-06,1.957112593112645e-05,2.1429325491252848e-05,3.9546279245013354e-05,0.05347048212638742,0.012802327274990883
22,312124,5.07058052376752,-2.2130707407249395e-08,4.929742993392773e-07,6.793096479367806e-07,2.4022205034371224e-06,2.791151469103956e-06,3.046608823735062e-06,4.8245265198993934e-06,1.4775088447505166e-05,1.8027431873628926e-05,3.09255759551597e-05,0.16181082897767748,0.01594066671722013
23,321472,5.070580396239992,-5.309986147085569e-08,4.929527291402911e-07,1.8258182352185486e-07,2.494416931458424e-07,2.9579019652542126e-07,4.312720680670838e-07,9.305707832332601e-07,1.7178278057353585e-06,2.4173168572017363e-06,4.4471968986754545e-06,1.1430203011979274,0.11084571705991056
24,323866,5.070580440060715,-1.8891156460686268e-08,3.680579316184089e-07,3.4806257431518665e-07,1.1821635371926187e-06,9.651454537751106e-07,1.4211005836028456e-06,2.337511717576238e-06,7.440247939466976e-06,7.577424666703562e-06,1.4121014443989662e-05,0.25899499012609645,0.026064553157869312
25,332074,5.070580401204411,-1.3083551660344086e-08,4.0918707497835307e-07,3.789206403362753e-09,1.556430687526457e-08,3.324088540103431e-08,3.4057388211359876e-08,1.7543746115273792e-08,7.256493195237231e-08,1.1120702642636254e-07,1.5267169714937603e-07,12.014634605535262,2.680176369415734
26,340054,5.070580441679134,-1.3051374973889678e-08,3.702123887604159e-07,2.307910285857861e-09,1.0418411752413709e-08,1.2556994675787364e-08,1.336690846050027e-08,1.2771448925536867e-08,5.3615507069552516e-08,4.973997730113131e-08,9.000565600530488e-08,27.69618643341561,4.113212493430367
27,346894,5.070580370853013,-1.2975142811638724e-08,4.1068228913503623e-07,6.073906598470083e-10,3.7188297129880425e-09,6.124627296262275e-09,6.383714782958522e-09,4.973904996697677e-09,2.0383105939022735e-08,1.8474633049922313e-08,3.4041311614743754e-08,64.33280669608898,12.064232241778962
28,348148,5.070580390870665,-1.2990312493399358e-08,3.398631438254043e-07,5.240350316484051e-10,3.3295801410303306e-09,2.885248673159608e-09,3.432892662436044e-09,4.321667036302729e-09,1.7779011685642483e-08,1.4364572312183149e-08,2.8704362698372342e-08,99.00197216892624,11.840121566073856
29,355444,5.070580347400921,-1.2953523799302417e-08,3.5987844477149713e-07,2.517405077257168e-07,1.3350894266868219e-06,2.131724426738579e-06,2.2068061956150005e-06,2.59978315183502e-06,8.667700904528726e-06,9.214853546939386e-06,1.6283595732671852e-05,0.16307659706891703,0.022100674241711072
30,357952,5.070580358987223,-1.2963177200302886e-08,3.1641411816802515e-07,5.093904583709106e-11,2.6747167587721297e-10,3.044548653022001e-10,3.1844925914257305e-10,5.160104757124251e-10,1.7230887482935526e-09,1.7336502640550286e-09,3.1777064269844107e-09,993.6092142904414,99.57311206633294
31,369238,5.070580292599516,-1.2923871953414322e-08,3.2799883249628653e-07,8.873044186965673e-11,3.8541695306115723e-10,3.259248776818831e-10,4.3992083068807044e-10,7.684306363875862e-10,2.2654633632232915e-09,2.400315185094552e-09,4.430099094741776e-09,745.5860455238521,74.03871233616393
32,374824,5.070580290941748,-1.2930498129425603e-08,2.6162247137100287e-07,4.2714758188587383e-11,2.485609591643478e-10,1.9400169180408322e-10,2.5274250827764e-10,5.712322062558133e-10,1.6995783963278474e-09,1.6997859800192614e-09,3.2812711651850886e-09,1035.1344265508678,79.73204840455341
33,386566,5.070580285031175,-1.2528864370594875e-08,2.599652239454197e-07,8.705493784811502e-10,3.487031658387389e-09,3.396487941294028e-09,3.905776030393425e-09,9.284983885689377e-09,2.3604819604660988e-08,2.774910480042545e-08,5.065595817977265e-08,66.55917336848259,5.131977230059109
34,391924,5.07058027952501,-1.2139839947198578e-08,2.540475410530502e-07,8.01063689199938e-11,2.1707811582394098e-10,2.1803022601459132e-10,2.700547690332362e-10,7.271640179855796e-10,1.7624340909123307e-09,2.14432856122636e-09,3.857331961640158e-09,940.7259940733876,65.86094833928368
35,411874,5.070580236549809,-1.0926088244287478e-08,2.485347443270473e-07,1.2016058605158686e-09,4.506212752139227e-09,3.1616437959049384e-09,5.609234734054936e-09,1.0808162549255049e-08,3.22505278679137e-08,2.9344941038080904e-08,5.96431963908094e-08,44.30813758214405,4.1670259034833474
36,419056,5.070580229012773,-1.0534790060615715e-08,2.0554449547189767e-07,2.2133993477089283e-07,5.191060290443963e-07,4.6072348547349433e-07,5.898606941250298e-07,1.5801851774097505e-06,4.026239148680741e-06,4.051421324864922e-06,8.117372588391774e-06,0.3484627769219175,0.025321554879202665
37,435586,5.070580216057186,-9.789985662096233e-09,1.980019642861456e-07,1.0634482491778708e-07,2.548668682966039e-07,2.7453810633524567e-07,2.8222581884308406e-07,8.060101763585335e-07,1.9504438818884277e-06,2.1275082827944667e-06,3.99989843767707e-06,0.7015728224221526,0.049501747949664124
38,463402,5.070580198277856,-8.929546920654581e-09,1.8503685282354063e-07,8.853480220017562e-08,2.0709915371482327e-07,2.0171996239019076e-07,2.622322464481828e-07,7.550064315663511e-07,1.8150378917597855e-06,1.6654103167913047e-06,3.4989148804032002e-06,0.7056220404995234,0.052884068103485206
39,474460,5.070580191032626,-8.680486913142421e-09,1.672488962989988e-07,1.3168042381144017e-07,5.493703228447829e-07,3.2437830140439574e-07,6.197500729948332e-07,1.520851605226317e-06,4.036971583086967e-06,3.203253484863069e-06,7.332307481030626e-06,0.2698650691411748,0.022809858524303235
40,479932,5.070580191009844,-8.680100354042773e-09,1.600017397661452e-07,9.75422238389752e-08,2.6765856476839444e-07,2.4074579880731566e-07,3.3409342183237945e-07,1.0564237506390094e-06,2.537962318030088e-06,2.2502401355468115e-06,4.939883587849478e-06,0.47891317012048473,0.03238977941903286
41,494182,5.070580182981948,-8.410240417675041e-09,1.5997895556389503e-07,1.472923732739193e-07,3.923600325975571e-07,2.99074881055038e-07,4.47350795445313e-07,1.727889291672774e-06,3.955151552881593e-06,3.6318737601854545e-06,7.85561308584584e-06,0.3576141077488078,0.020364922993998193
42,533170,5.070580141600842,-7.534327269595868e-09,1.5194923034594183e-07,3.3518037926138775e-08,4.9954135170359474e-08,4.9791653309827895e-08,6.341688380736498e-08,1.7549145129260548e-07,3.918784644074982e-07,3.380227884750934e-07,7.439631485780011e-07,2.396037478087106,0.20424295294246103
43,536248,5.0705801438283835,-7.534956185411049e-09,1.1056458211293825e-07,1.209396858987447e-10,3.293372975163488e-10,3.148623289480118e-10,3.576063491219621e-10,1.4403223508637748e-09,3.282764182651463e-09,2.7544572869259468e-09,6.233070115898485e-09,309.17958359634736,17.73838253975755
44,571474,5.070580122106346,-7.196757332160633e-09,1.1279212183351466e-07,3.132044374428655e-07,4.685499001454039e-07,4.78652100035331e-07,6.222513689149116e-07,1.4385506753641073e-06,2.9515554380592455e-06,2.658184354399525e-06,5.590331942227501e-06,0.18126456198915677,0.02017628344777179
45,573754,5.0705801232097425,-7.196750906274126e-09,9.107006391104266e-08,1.3365644650651356e-10,3.002279077434356e-10,1.6901918267075617e-10,3.203831117436077e-10,1.0871436298591904e-09,2.5780299580358165e-09,1.8148720952952248e-09,4.515692973133413e-09,284.25363439232433,20.167461440109747
46,589258,5.070580118360285,-7.1159538573875434e-09,9.217345884971916e-08,1.6670540188441092e-11,3.691880898024652e-11,3.757367173787481e-11,4.5131354176914575e-11,1.863379880161944e-10,3.806852841789155e-10,3.199140625714435e-10,7.375925748773308e-10,2042.3375396271047,124.96527485386977
47,608182,5.0705801083562765,-7.004617564690556e-09,8.732418807661215e-08,1.421171263957374e-08,4.02261620257379e-08,3.2849968468724445e-08,7.643675743966516e-08,1.643254679748113e-07,3.6561256801498645e-07,2.7007323037695004e-07,6.660503686310369e-07,1.142437107507352,0.13110748404222558
48,609664,5.070580108285597,-7.004094437354806e-09,7.732063877254266e-08,1.4652837577760377e-08,4.186712182005793e-08,2.9099923802435363e-08,4.3137577569900436e-08,1.9350056388599327e-07,4.2872980989156814e-07,3.185637299568241e-07,7.802542543748638e-07,1.7924195823757547,0.09909672179165702
49,649450,5.070580095451128,-6.890751741881496e-09,7.724996236420528e-08,3.532255483015816e-08,1.0786304546951377e-07,8.811329369606967e-08,1.7959314390820154e-07,3.1458158242639604e-07,6.613985306863719e-07,5.470725271624391e-07,1.25123908823892e-06,0.43013870509272534,0.06173877006426661
50,651616,5.070580095466933,-6.891805244164689e-09,6.441635825181284e-08,4.04053062279045e-08,8.035185379078424e-08,7.906665794048179e-08,9.341956110278832e-08,4.577246279874332e-07,9.696504105105522e-07,7.467646818146303e-07,1.7868002277452588e-06,0.6895382240228721,0.03605123687111852
51,704398,5.070580079712769,-6.821969013752192e-09,6.44321545842011e-08,2.7911427466398587e-08,4.796007180887565e-08,3.8329433141825954e-08,4.8948652793572104e-08,2.0468817091574007e-07,4.398744885583353e-07,3.5790629638472873e-07,8.020079541025742e-07,1.3163213062456804,0.08033854808372692
52,730504,5.070580075287427,-6.840413517548898e-09,4.867922856381213e-08,3.9429808741139894e-08,6.948869034234942e-08,5.215974898358964e-08,7.712606002548132e-08,2.861803878505356e-07,6.760417593911452e-07,3.973085004056432e-07,1.1164864055193252e-06,0.6311644669483859,0.04360037732942154
53,750112,5.070580071562084,-6.862561587699989e-09,4.425395642027547e-08,9.89322681437895e-09,1.3605724744396677e-08,1.0508256823732342e-08,1.609537877542488e-08,7.386806451766063e-08,1.5859493951196581e-07,1.1111889824758061e-07,2.8149024075783094e-07,2.7494821363163147,0.15721311083870798
54,782944,5.070580063683157,-6.940208255107469e-09,4.05286113411912e-08,6.259899354635395e-08,5.578278494577955e-08,5.232697299600313e-08,6.849183133336826e-08,3.2135347305369114e-07,6.584375422505529e-07,4.886450298942428e-07,1.1824469466566087e-06,0.591729123783061,0.03427520486714996
55,809278,5.070580059511465,-6.974635378115137e-09,3.2649325351276155e-08,6.583156885879805e-08,9.557884200829407e-08,9.345917503835944e-08,1.0438537001552566e-07,5.676110600292632e-07,1.1388441848851818e-06,9.009034009481886e-07,2.10647808155026e-06,0.31277683210223894,0.01549948496366405
56,893980,5.070580051321225,-7.068922070584576e-09,2.8477535612577228e-08,3.4533646786543483e-09,7.0692312759677285e-09,7.099410421556498e-09,7.553276854558865e-09,3.319021432898573e-08,6.519975075380615e-08,5.7435820003113224e-08,1.2399961691593647e-07,3.770222667713986,0.2296582547660862
57,919858,5.070580050288292,-7.080967218500195e-09,2.028676981495009e-08,1.3188242571387195e-10,2.1162280879310794e-10,1.479295680431305e-10,2.6860129833635407e-10,1.0630328918915448e-09,2.028178446632788e-09,1.411427871259619e-09,3.7179352004599987e-09,75.52744510395526,5.456461374700701
58,931828,5.070580048668117,-7.093446038186026e-09,1.9253769441267006e-08,5.6243293758330095e-08,7.530036774671934e-08,6.377542310222058e-08,9.496938130680268e-08,5.07794707747316e-07,9.165740466066396e-07,7.475759519538146e-07,1.7699473937541645e-06,0.20273659969487295,0.010878159152757985
59,967966,5.0705800440080555,-7.184070575873044e-09,1.7633581469210592e-08,4.878551206390164e-08,7.968664006991542e-08,7.339297081485522e-08,8.262278448960591e-08,4.658423198594913e-07,8.679395924935338e-07,7.463115751111113e-07,1.6653984856121762e-06,0.2134227450471477,0.010588205538525361
60,1024168,5.070580040107428,-7.225753589432446e-09,1.297271338307843e-08,1.1736883911707255e-08,1.1659709289460796e-08,1.4389390831790053e-08,1.959929165338836e-08,8.674342871657905e-08,1.5114330894544822e-07,1.4157001832991015e-07,3.043789008805916e-07,0.6618970528374011,0.042620278033554136
61,1024624,5.070580040288325,-7.224797005942578e-09,9.071876289221177e-09,4.917377175732764e-09,6.939333269810893e-09,5.766266958080234e-09,7.551790354809158e-09,4.514513155185105e-08,8.238680335213993e-08,6.753480442282439e-08,1.5811921100264164e-07,1.201288153271362,0.0573736501194002
62,1086640,5.0705800384377895,-7.2583043887642335e-09,9.252769509823739e-09,3.145787399366482e-08,2.8981211376610348e-08,3.449571053102034e-08,3.5187298674979405e-08,2.1498853295767063e-07,3.7225678595134057e-07,3.5169167233335794e-07,7.576339010673454e-07,0.2629576539901625,0.01221271843404651
63,1145920,5.070580036848822,-7.280797541145151e-09,7.401953862361779e-09,4.5470134216405754e-08,6.622814487742635e-08,5.980757827773642e-08,7.268747898816163e-08,5.051415517769825e-07,9.019002374714112e-07,8.354135046622497e-07,1.8143499463010836e-06,0.10183258472297975,0.004079672654909902
64,1235980,5.0705800352833545,-7.3034926011745294e-09,5.8128303183490135e-09,1.7011807185511126e-08,1.9549095909127664e-08,2.4182385450751853e-08,2.5387187514448562e-08,1.4269676923087146e-07,2.368010908023122e-07,2.776085368219939e-07,5.129826793115714e-07,0.22896708487463482,0.01133143584136193
65,1292410,5.0705800350470245,-7.3061243868017156e-09,4.247204610349113e-09,1.4479747639597541e-09,1.8787846128969355e-09,1.9006361466420634e-09,1.9905262658851084e-09,1.4312086106009726e-08,2.4020480666886745e-08,2.4377913968353146e-08,4.967461338170055e-08,2.133709402955579,0.0855005066212297
66,1374148,5.070580033990515,-7.3216001672959794e-09,4.010859890379773e-09,1.3563847755364912e-08,2.1802674215231203e-08,1.59185361384896e-08,2.2809370020808325e-08,1.458061413218544e-07,2.798241809892863e-07,2.3222245010501228e-07,5.371137391011726e-07,0.17584264215630604,0.007467431194539364
67,1431262,5.070580033550824,-7.324710613970785e-09,2.9542459701226955e-09,8.059743587417814e-09,9.252029622770856e-09,9.463807580871468e-09,1.0035785178923602e-08,6.872517052308036e-08,1.207312874797073e-07,1.3148700018737154e-07,2.506253373093922e-07,0.29437118446167815,0.011787499228283272
68,1527706,5.070580032961038,-7.3332985693453965e-09,2.5145460043390166e-09,2.7759337545032928e-09,4.494389854729481e-09,3.288035628262826e-09,5.00146574287799e-09,2.981067386808665e-08,6.187100941880695e-08,4.546688690515886e-08,1.1187433425623658e-07,0.5027618169572973,0.022476522618491826
69,1581172,5.070580032631241,-7.335624429716067e-09,1.9247043725347403e-09,2.387689407067976e-09,3.7132949784528087e-09,3.757249312853573e-09,4.197042213821572e-09,2.8725486625640138e-08,5.6652855289901554e-08,4.934496885801657e-08,1.0883042162754788e-07,0.45858589799177196,0.01768535253057906
70,1658920,5.070580031924665,-7.34413446370032e-09,1.5949003200808465e-09,4.959750730025814e-09,8.55110162546731e-09,6.96579099899843e-09,1.0358736934418521e-08,5.340297012182546e-08,1.1270171143312865e-07,7.65112100696751e-08,1.9797744734608335e-07,0.15396667858043012,0.008055969715039357
71,1684114,5.070580031802514,-7.345886417906095e-09,8.882772214365604e-10,2.2747992037868066e-09,2.7576623797842233e-09,2.727188028768432e-09,2.903085299131341e-09,2.075719252485879e-08,4.0018821929838076e-08,3.879067947384154e-08,7.915579810063387e-08,0.30597696240697786,0.011221884470260268
72,1797430,5.070580031036412,-7.350690583266399e-09,7.661169117523886e-10,1.803010957895082e-08,2.621230219328902e-08,2.1489262865214475e-08,2.7280467862765033e-08,1.9873252956455423e-07,3.934803959786613e-07,3.485753412401826e-07,7.462287118001852e-07,0.0280829828728142,0.0010266516144952738


==> new_tables/lvm_adapt_pbg.csv <==
,ndofs,avg_zsqr_real,avg_zsqr_imag,error,max_eta1,max_eta2,max_eta3,max_eta,l2_eta1,l2_eta2,l2_eta3,l2_eta,efficiency_max,efficiency_l2
0,36397,3.13778557234747,-0.08708307144179218,0.0,0.10767363654109639,0.15347677310594213,0.35387770701143817,0.6100224622498045,0.5386793645571137,0.6388337944798225,1.6001140439936579,2.7566143533824814,0.0,0.0
1,39247,3.135657960114566,-0.0864600437079583,0.006250290585564505,0.02395156865166781,0.03017543663695943,0.062266798649242144,0.11304346260276417,0.1027164512504288,0.11809129411237011,0.2863448805905462,0.5028234293184353,0.05529103976165422,0.012430388524330737
2,42667,3.1339900479632568,-0.08588478740372843,0.004036792168791978,0.03190619298161145,0.02860892616499412,0.05945233840465661,0.10416077214199483,0.0943896159536097,0.09541088275299091,0.2443014423025946,0.4286691993188671,0.038755397889033615,0.009417033402927547
3,45175,3.1331006957360747,-0.08557969175855393,0.0022732420170695302,0.07662121723464772,0.08346329711357998,0.24593838892765657,0.38412658591151083,0.28885442098876485,0.3110867183061204,0.8297455661270012,1.3905690779896058,0.005917950229024775,0.001634756628096488
4,48025,3.1324809413486028,-0.08533915018040779,0.001334373140219763,0.0164519640808268,0.018443449130235545,0.04906587594777903,0.08396128915884138,0.05313839257059609,0.05560022149266065,0.13983821250448156,0.2426917598547553,0.01589271858005112,0.005498221863891673
5,48481,3.132449929641628,-0.085320777094805,0.0006701906683412946,0.026719020910441312,0.03776899263648638,0.12612307413297993,0.15683427401468109,0.10649995092159512,0.11588475231777359,0.34194103739809606,0.5220562114312217,0.004273241117426659,0.0012837519287510458
6,50761,3.132212098331774,-0.0852391403611052,0.0006343503744609683,0.009312101502742413,0.012042235609115706,0.018683812093187056,0.033413343908173854,0.03328765175126378,0.03268698788788299,0.06334021171181059,0.1238602397994227,0.018984941351703147,0.005121501262134041
7,52813,3.132099019915008,-0.08518194864944709,0.00038474804522663133,0.009813706113608864,0.007659700025907184,0.019618846664162432,0.036983586661623186,0.03809577802675998,0.030226218959135482,0.07984453547031624,0.14397210978913802,0.010403210720118539,0.002672379016950814
8,54586,3.132075538099655,-0.08516887841177559,0.0002580614683197866,0.015868816364179535,0.01045162056701224,0.02752743970748537,0.04657774785408243,0.06213009685857776,0.04774042784536864,0.12804596212354769,0.23031879269239786,0.005540445388820321,0.001120453373791519
9,62008,3.132018723088426,-0.08514571948982266,0.0002311894132217254,0.0093789108831839,0.008689345024377806,0.02102146616734638,0.03064221368942887,0.041622369140505586,0.034350243284491065,0.08366882113067724,0.15259610743599808,0.007544801285080865,0.0015150413539787766
10,70279,3.131950664252309,-0.08512208670575505,0.00017031497095180536,0.000993137380113397,0.0013138991087879794,0.002208251879254099,0.003503929730545873,0.004307603225954866,0.004500241901478915,0.008556563578389825,0.0167496054612836,0.04860684547040622,0.010168297476945665
11,76156,3.1319033858353915,-0.08510134782985104,0.00010069610970013895,0.0038423473794745857,0.003315774791807247,0.005406467800422437,0.010718761322733993,0.012266712491411418,0.011640465828218139,0.022845940112929817,0.044970236637725654,0.009394379319424455,0.002239172333277533
12,79690,3.13188242877363,-0.08509440681288316,5.254002482446314e-05,0.0014059333335256215,0.0011841334568211278,0.0019315020472055182,0.0038453187335025967,0.005542666876932152,0.005784700733661956,0.011009044502900533,0.021376076747930985,0.013663373172867222,0.0024578890431588923
13,82096,3.131880824425991,-0.0850919885950924,3.671717278696245e-05,0.001821122639895034,0.0017672822287561848,0.003150988471155832,0.004798376511098334,0.00766305235236943,0.008302973376286743,0.01634498937745565,0.031037777241993546,0.007651999108873181,0.0011829833206382057
14,94813,3.131871935355852,-0.08508316505246155,3.395416752943559e-05,0.0009676470224525016,0.001648399694575373,0.0021877962962468718,0.0036562538362183835,0.004708137309804802,0.005445829272090181,0.010708563952640339,0.01994802111465974,0.009286600178874328,0.0017021321229945348
15,102235,3.131868937022988,-0.08507647515748604,2.39704577135404e-05,0.0005573494854008316,0.0005713147853858497,0.0011749842420924513,0.002132222668506713,0.0028823112878710025,0.003162792602560112,0.006114804874636671,0.011696078032723487,0.011242004912333072,0.002049444065478654
16,110620,3.1318710831976526,-0.0850699887071979,1.755394075528602e-05,0.000599521651848106,0.0007683627036785688,0.0013381782001406603,0.002169869763208934,0.0028841394562981585,0.003598987720101656,0.005881025814277727,0.011772310961795771,0.008089859148655168,0.001491121056201552
17,117067,3.1318720992617384,-0.08506713939808433,1.0834860558853766e-05,0.00028027468731144317,0.0003490848954260927,0.0006534291741113337,0.001053712622189454,0.00163154140556184,0.0019674678075892417,0.0030793662076776932,0.006282377306550485,0.01028255743614476,0.0017246434001276102
18,121969,3.131872432721771,-0.08506654718422671,7.944997598199322e-06,2.634739962107796e-05,3.105969282278139e-05,5.247450016570718e-05,7.904831825281697e-05,0.0001310474053273524,0.00015288744789959246,0.00022822421589047275,0.0004592759588603593,0.10050811672917778,0.017298962518991684
19,126073,3.131871234845514,-0.08506554253837793,7.363784830017572e-06,0.0002434297496664169,0.00045078471700127397,0.000649339823211843,0.0010978624037971975,0.0017947122189718853,0.002113123778534776,0.0031574401728551717,0.006520359368384583,0.006707384098907395,0.0011293526037418314
20,130633,3.131871979628545,-0.08506539785573704,6.396630049440008e-06,0.00032905500896500097,0.0005902213430275587,0.0006616296246762306,0.0011214387296376038,0.0022521723119748476,0.002563008018828851,0.003445667969143332,0.007598736242093435,0.005703949650024213,0.000841801826730829
21,136561,3.1318724006494443,-0.08506477473601956,6.203255336070543e-06,0.00022116883262989414,0.0004262674279206987,0.00033762254532227913,0.0006195538785138839,0.001516306105604372,0.0017646067060190403,0.002218633302815653,0.005004914909072795,0.010012455011903424,0.001239432727382722
22,152584,3.13187161324566,-0.08506212700743666,5.592683974644399e-06,0.00016914241157975216,0.00024085001487284983,0.00022776289413379294,0.000402784073991027,0.0010887223185885365,0.0011498508285324486,0.001294340132025623,0.00311409769400139,0.013885067299778566,0.0017959243813761687
23,165415,3.131871771417072,-0.08506024753898947,2.9608612878779926e-06,0.0010598387522207941,0.0015119214506526244,0.0010552294072447056,0.00187432508359203,0.005636216770317982,0.005893627684527808,0.005503877047538115,0.01442893715504337,0.0015796946398453368,0.00020520300671231893
24,174991,3.1318724141273435,-0.08505932899270915,1.082626826535703e-06,0.0007790501690683137,0.0008079721471551959,0.0005076452482582833,0.0010806375760907554,0.0037659401961450197,0.003731123041992165,0.003349563450310561,0.009141458348034572,0.001001840811840121,0.0001184304282006021
25,183769,3.1318723441508207,-0.08505930576536741,4.126963295244013e-07,0.0014634615214661746,0.0021086727092099675,0.0017080245127482957,0.0027069740440430366,0.00976573819180418,0.009963103379009809,0.009536711704132093,0.025104218501236043,0.0001524566999201859,1.6439321921297074e-05
26,198475,3.131872226023339,-0.08505926273334677,3.389708185976135e-07,5.4789660215165476e-05,8.11069487467313e-05,5.4180777932996415e-05,0.00010588180378352185,0.0003823016900158487,0.0003733036269841011,0.0003264581799458148,0.0009322813368013849,0.003201407668598547,0.0003635928396471038
27,210673,3.1318721593167087,-0.08505924151542951,2.132741160329652e-07,0.000298492369375015,0.0003767979237965148,0.00025859438372116434,0.0004742202534769156,0.001925913626183361,0.0018479863912386663,0.0016113381113311742,0.004619202275907319,0.000449736413553132,4.6171200846811414e-05
28,226975,3.1318720887744047,-0.08505921950250854,1.4328834776285457e-07,5.56639867269144e-05,7.092629689008754e-05,5.653473699811417e-05,9.45506874663931e-05,0.0003989533839124763,0.000396125322506981,0.00031339976987639155,0.0009528009019733205,0.0015154659537910252,0.0001503864526850194
29,239401,3.131872075332148,-0.08505921406336273,6.945951069659017e-08,3.064290722938873e-05,3.0000913900607224e-05,2.5833738077070203e-05,4.8395223427276775e-05,0.00021636037595725973,0.00023712017779247937,0.00017018425058088838,0.000533984955084634,0.0014352555020428117,0.00013007765487621495
30,257071,3.1318720643232076,-0.08505920952431298,5.496228283964355e-08,6.495039708168446e-05,7.610878183670722e-05,5.64428123632819e-05,0.00011048734341660498,0.0004844957820421071,0.0006258859359617886,0.0004135405849814672,0.0013104667948035372,0.0004974532026931091,4.1940996183641106e-05
31,276223,3.131872054724874,-0.08505920626342542,4.306217781704504e-08,5.7627194808474025e-06,6.773117613785283e-06,5.8679175032156265e-06,9.57929183988833e-06,4.0151731405020264e-05,6.045084979774064e-05,3.857185372118544e-05,0.00012004158752406524,0.004495340421484334,0.0003587271603552576
32,303241,3.131872041925111,-0.0850592025277852,3.292840515592604e-08,5.1872106403656935e-06,6.323141875781306e-06,4.714802876275092e-06,8.591721599784196e-06,3.500887422042421e-05,5.9452625950968615e-05,3.296362271760916e-05,0.00011000358542167999,0.003832573573700657,0.000299339380891092
33,328663,3.1318720320896722,-0.08505919854546262,1.96541867397145e-08,2.8310636381100643e-05,3.9750490356188126e-05,2.5051342683327205e-05,4.960646993914898e-05,0.00019094437955305865,0.00033401028613463815,0.0001727173978294997,0.0005967311342610558,0.00039620208339403713,3.2936419119563245e-05
34,343483,3.1318720296409523,-0.08505919723473779,9.048543508830109e-09,2.2865795046586612e-05,2.6656581792434253e-05,1.834593357790994e-05,3.2388019813844524e-05,0.0001451401460988138,0.00026346867861289097,0.000124770519663537,0.00045900577544776396,0.0002793793372005483,1.9713354369023308e-05
35,376543,3.13187202737255,-0.08505919652607447,6.278208339958636e-09,6.85237656744359e-07,8.46255580525285e-07,5.401390204378482e-07,1.1063204193537152e-06,5.15048115452365e-06,8.578588394453875e-06,4.423103287744031e-06,1.558858933272233e-05,0.005674855340396056,0.00040274384076434156
36,399457,3.1318720263096402,-0.08505919572971556,3.9217805705470695e-09,1.568316215090492e-07,2.675226983710051e-07,1.5847461859655648e-07,3.0632616978430305e-07,1.5378492537047415e-06,2.8309343805396346e-06,1.2629927961087518e-06,4.849911801271906e-06,0.012802629867727454,0.0008086292557977176
37,426475,3.131872024643405,-0.08505919528173421,2.6242543553875812e-09,3.3009641058288657e-06,6.323895392553444e-06,3.535421981131141e-06,6.947781202059147e-06,3.8689232888881663e-05,7.398675738120808e-05,3.106767135759307e-05,0.00012315904462902928,0.00037771113958076554,2.130784923910517e-05
38,458509,3.1318720232284907,-0.08505919450095506,9.324208503614838e-10,4.4381896265467475e-06,6.663005499065503e-06,4.5879457111686934e-06,7.835451813118055e-06,4.8216383684484473e-05,9.449043810512223e-05,4.072158057189362e-05,0.00015548131251485098,0.00011900026604725354,5.996996264566666e-06
39,511975,3.131872022654904,-0.0850591940920787,6.928734977560845e-10,3.018993742632411e-06,5.11227138772017e-06,3.441507609704345e-06,5.875846770293268e-06,3.7346899498684966e-05,7.404798869130185e-05,3.2225774713291223e-05,0.00012132624548176431,0.00011791891872658597,5.71082946649186e-06
40,568063,3.1318720222099055,-0.08505919353486896,1.38731545035679e-09,1.684128371022958e-06,3.1086513645380516e-06,2.054544764475813e-06,3.86217039974763e-06,2.576960236624805e-05,5.192856609858791e-05,2.0697535359796542e-05,8.27570180611554e-05,0.00035920617341157263,1.6763719656157717e-05
41,624265,3.131872021950832,-0.08505919304307055,2.0636241264597645e-09,2.0832387317811366e-06,3.913337023588302e-06,2.590128107406022e-06,4.278955424270583e-06,3.165619745462368e-05,6.383498882647273e-05,2.502420958927296e-05,9.993329036684292e-05,0.0004822728731303721,2.065001681506185e-05
42,688333,3.1318720239039686,-0.0850591950020649,2.5752487010564203e-09,1.140759206579707e-06,1.5523499321472705e-06,1.1811774671117555e-06,1.7855733596818072e-06,1.5042105353498853e-05,2.7356889427312986e-05,1.1919569404154583e-05,4.451704534513824e-05,0.0014422530931550942,5.784859891510446e-05
43,764941,3.1318720239082563,-0.08505919485060946,2.4599039446113634e-10,7.139444885740797e-06,1.236697518399621e-05,8.04484577171079e-06,1.2891212541564256e-05,0.00010356032110751103,0.00018573518887359883,8.772964027019002e-05,0.00030622891603876814,1.9082021467569968e-05,8.032892440176822e-07
44,801193,3.131872023923762,-0.0850591948259399,9.934108517825272e-11,8.204621347496086e-07,1.3295366399003316e-06,9.962811702795206e-07,1.4593986844027708e-06,1.2650098400410657e-05,2.286591204789861e-05,1.0359942539198686e-05,3.735019198445062e-05,6.806987442153686e-05,2.659720871571684e-06
45,841549,3.131872023906975,-0.0850591947905848,8.536034710310356e-11,5.915499354029403e-07,8.153345379491189e-07,5.88013377086026e-07,8.768774366749741e-07,8.9495856428201e-06,1.6451946724971603e-05,6.841174481596112e-06,2.6378141370578174e-05,9.734581314668205e-05,3.2360258406345998e-06
46,928303,3.131872023895451,-0.08505919474614157,4.7790569771150244e-11,3.171944437182606e-07,5.708527722821769e-07,4.032334581046892e-07,5.942291103160612e-07,6.44583577528732e-06,1.2337222258772504e-05,4.6625688916854165e-06,1.9244490808615505e-05,8.042448433017895e-05,2.483337711889734e-06
47,1020529,3.131872023886987,-0.08505919472687107,2.6495946192210225e-11,2.8908052240749816e-07,5.285025215919842e-07,3.8992557223045816e-07,5.510482675478977e-07,6.989312794517308e-06,1.2751021814250791e-05,4.384619019429427e-06,1.9996362089522082e-05,4.8082804633637956e-05,1.3250383281513925e-06
48,1184005,3.131872023870997,-0.08505919471129317,3.477752930419385e-11,2.0625837063789434e-06,3.0283303432027754e-06,2.292242505336837e-06,3.2705479172568356e-06,4.311035351777835e-05,8.04092666687595e-05,2.7216476730146192e-05,0.0001248711228017358,1.0633548317911032e-05,2.7850738044064755e-07
49,1341097,3.131872023885143,-0.08505919475772894,4.689515823231677e-11,1.639277589139356e-06,2.3099450147905517e-06,1.779054502098083e-06,2.855986545510448e-06,3.344323591500782e-05,6.365796302484069e-05,2.181887705038001e-05,9.783377809687508e-05,1.6419950684303815e-05,4.793350430142966e-07
50,1385671,3.1318720238813667,-0.0850591947565536,1.3302812625123984e-11,3.718813301222418e-07,5.230085735824664e-07,3.842562782219888e-07,5.567695776818151e-07,8.264539219328838e-06,1.5770494298016384e-05,5.13361118273809e-06,2.40837633334607e-05,2.389285111537888e-05,5.523560600116745e-07
51,1586995,3.1318720238740427,-0.08505919475265727,9.656657957908118e-12,3.8651653771336435e-07,5.403078747015826e-07,3.8278067599233457e-07,5.541104338462072e-07,8.87816752989906e-06,1.6108582063264035e-05,4.698130790892913e-06,2.4716325428749742e-05,1.7427316592613224e-05,3.906995797472227e-07
52,1787407,3.131872023871848,-0.0850591947581806,5.943387362623302e-12,5.194650667575458e-07,6.9439259955976e-07,4.57644071885557e-07,7.391106215623799e-07,1.2458250839387542e-05,2.2305086884078566e-05,5.963809079142275e-06,3.413369048363423e-05,8.041269045842942e-06,1.7412085474534093e-07


==> pbg_cl.csv <==
i,ndofs,cl
0,118891,445.421936391878
1,126415,444.8997263509825
2,134053,444.58530682064185
3,145339,444.4177389570215
4,167341,444.36875565193463
5,207925,444.3309628408393
6,231181,444.3274870463035
7,288865,444.3216385050132
8,410389,444.317357218228
9,497713,444.31719563647465
10,596437,444.3171477642615
11,844159,444.31709983700057
12,1038757,444.31709943698365
13,1549057,444.31712876970784
14,1904899,444.31710644088275


==> pbg_hausdorff.csv <==
,ndofs,hausdorff
0,118891,0.0008953261531840302
1,126415,0.00044414864083549974
2,134053,0.00017820376226637108
3,145339,4.90242232544215e-05
4,167341,2.5848572958823345e-05
5,207925,5.081984139917183e-06
6,231181,3.943992756859952e-06
7,288865,1.5789168403689258e-06
8,410389,7.303340207677865e-08
9,497713,4.383645933170966e-08
10,596437,3.5229006467371193e-08
11,844159,1.7605421869336853e-08
12,1038757,1.8368404092845504e-08
13,1549057,9.250097728659323e-09
14,1904899,6.578529653072311e-10


==> pics/arf.csv <==
,ndofs,error
0,72232,0.09639356094700563
1,76564,0.09631171988994544
2,80668,0.096331164046647
3,83290,0.09628422217804579
4,92815,0.09631074106434823
5,100339,0.09627158174853676
6,107014,0.09641357978057002
7,114082,0.0963520528933802
8,126622,0.0962869450254256
9,129928,0.09626399347063146
10,138478,0.08481059344342134
11,147256,0.09609045716493442
12,151018,0.09647591026228644
13,153070,0.09522447437385544
14,153754,0.09616850179991827
15,162988,0.09612171330096009
16,173248,0.09634844875611147
17,177238,0.09622659141662526
18,182824,0.09880574547695452
19,183964,0.09849241777419311
20,193426,0.09915748668632032
21,194224,0.0991217904430041
22,218848,0.09960897743873817
23,226486,0.09929782302459829
24,239254,0.0676211122024975
25,245866,0.09930895835392971
26,256240,0.09921271386883009
27,263308,0.09921873610113506
28,275392,0.09928075840312407
29,282574,0.09934557514201312
30,290098,0.09934532780105655
31,304462,0.09934536076630182
32,336268,0.09938793318491558
33,372748,0.08675707180493078
34,378106,0.09938296789153021
35,391900,0.09939184576823112
36,431800,0.017829369383211228
37,444568,0.10398825249238255
38,492448,0.09944756285043037
39,551500,0.09948023204435072
40,592312,0.0995030793175223
41,649540,0.09956474967864568
42,687958,0.09961081227309895
43,767188,0.09974199746755247
44,818602,0.017691992627489113
45,828520,0.037497391856195154
46,869446,0.058977540601165133
47,910144,0.07913426096826351
48,982306,0.09058876574232802
49,1086844,0.005585824901983556
50,1133128,0.004125569832148239
51,1220452,0.0020323382373274397
52,1238920,0.001889477520827568
53,1328296,0.0012113972514101923
54,1508428,0.0007999331153887129
55,1608520,0.00037103674269174495


==> pics/bragg.csv <==
,ndofs,error
0,48469,0.012466382485257232
1,55423,0.009167252352804108
2,65455,0.02000645382156667
3,69559,0.011109958846320541
4,85354,0.014794038262758586
5,95500,0.006024867322484475
6,100516,0.015858853536613256
7,110092,0.0015695143264138928
8,129016,0.007153312192049718
9,140188,0.004766075882565005
10,151360,0.0008292451482428764
11,162076,0.007555116771278466
12,166864,0.006424039472973271
13,169942,0.005611156721959089
14,181228,0.004642724002270742
15,184990,0.004010293108951377
16,195364,0.005421699708424605
17,198784,0.002790220408253112
18,202546,0.0028834190266266834
19,203002,0.0026061960767942635
20,212464,0.002588799233219237
21,219076,0.0019139050485596715
22,225802,0.0016563573886959665
23,236062,0.0012143738627502434
24,284398,0.000988733179290649
25,316660,0.0005047869939051289
26,365338,0.00018445551985442313
27,413560,7.916173157940576e-06
28,433396,7.212969310035562e-06
29,562216,3.6156148342777984e-06
30,651706,2.009367244122882e-06
31,673936,1.858613510922271e-06
32,722386,1.2680541973052075e-06
33,903760,7.484141466463713e-07
34,1205974,2.3595203234568643e-07
35,1474216,1.193568224623689e-08
36,1493596,3.4032046331268984e-09
37,1510582,3.3448646040947146e-09


==> pics/lvm_adapt.csv <==
,ndofs,avg_zsqr_real,avg_zsqr_imag,error,max_eta1,max_eta2,max_eta3,max_eta,l2_eta1,l2_eta2,l2_eta3,l2_eta,efficiency_max,efficiency_l2
0,48469,0.8216669737979962,-0.0045856738885984225,0.012466382485257232,271422249087385.2,374316602108011.44,219305640455700.25,731847157385352.6,848196783162111.6,1246739640462030.0,859514503508525.8,2846657309000440.5,1.7034133916425234e-17,4.37930566698055e-18
1,55423,0.8004535715174755,-0.0029250544075591213,0.009167252352804108,2957672178154.6377,2267011340077.5825,2027170106555.0742,6331367797891.212,10718217862256.645,12906577394719.99,10132171803420.346,32402321197521.727,1.4479102534301426e-15,2.8291961853354075e-16
2,65455,0.8285834649389335,-0.007830089692644386,0.02000645382156667,30.84875315007529,40.76389379678682,22.8918321144145,77.66230990894667,95.33145445847309,132.3557304717138,92.51287733812535,307.47809323522785,0.0002576082767177896,6.5066273863814e-05
3,69559,0.7985627599753925,-0.0034212912055651026,0.011109958846320543,35682824126384.31,43352597152061.19,32200445817192.754,92841265382736.08,165969860690933.53,202791114880162.84,153067184129843.72,501460236639993.9,1.1966617215437534e-16,2.2155213982193677e-17
4,85354,0.8230114660108478,-0.007813082070726726,0.014794038262758586,14.109401933547801,14.702764769729946,9.11853107716915,33.4587798353101,55.08539041852427,64.24971423988883,43.94478820017775,157.5828827651211,0.00044215713590206823,9.388099775284129e-05
5,95500,0.8095344680305748,-0.002949407861234411,0.0012478827886682458,37977863303.59861,60547875378.401665,25385752440.829697,115666190752.03595,160156569606.507,189544643432.1345,138347337006.04614,471598771262.87317,1.078865639608937e-14,2.6460687870890684e-15
6,100516,0.8078985527484045,-0.01098878191924851,0.009430982703563582,6139221777867656.0,6758840783114362.0,6026714795933252.0,1.6054237347288492e+16,2.7019237630903748e+16,3.2527383754235588e+16,2.7206374524737052e+16,8.265521015478637e+16,5.874450775549574e-19,1.1410028098534156e-19
7,110092,0.8082509737647623,-0.002598672449218643,0.0015695143264138928,275.0250818258806,344.6912658159104,500.6828008200199,829.7214044708657,1632.1286012703895,1929.6248929715941,2147.1664967222505,5417.614327977159,1.8916160508295093e-06,2.8970580617168474e-07
8,129016,0.8166689135108612,-0.002277259504458077,0.007153312192049718,0.47078268752059027,0.4248696994065386,0.35658357880097086,1.1270926249640487,2.1627886173149955,2.3431500249883936,1.93849622670723,6.127183921414908,0.006346694170124563,0.0011674714328467316
9,140188,0.8107623388027387,-0.0020854676200471383,0.0012823553730353637,94308731.16272034,107665139.41507836,90711692.52699763,219384534.56695288,414046948.35235167,449820341.8388913,430554530.5058914,1226655415.9942105,5.845240529678303e-12,1.0454079901453076e-12
10,151360,0.8103503456335633,-0.0018719824041051087,0.0008292451482428764,1.7097687524482406,1.6367650856368932,2.0395093686186807,4.790798889064497,9.045684065949073,9.385476245109915,9.80096777713301,26.944661989296513,0.00017309120408617353,3.07758601155318e-05
11,162076,0.8162795217869798,-0.0023103351618408083,0.006768151273587209,10504030304.61186,15691143650.106983,14169789796.143787,36696498397.76149,53523706654.81454,56973296074.30884,61473425625.545296,161355763670.3266,1.844358881391275e-13,4.1945519141265575e-14
12,166864,0.8147492716671645,-0.0021693709153226617,0.005231425338841175,522980506.7332444,572822365.2091694,498517507.14615625,1285590443.270183,1897564421.7172587,1958231050.0023575,1827974774.2810884,5240934302.163102,4.069278335279073e-12,9.98185635847791e-13
13,169942,0.8140408165317212,-0.0021668077245169844,0.004525988024698758,548734281.9581305,523772090.52533895,479646193.2359045,1484319392.4031556,2313256324.3480926,2451336392.1176085,3001729716.634602,7435400137.368357,3.0492008983127637e-12,6.087080642711261e-13
14,181228,0.8136695684619252,-0.0020681206734082034,0.004146995800398153,6517834.206405682,5811963.208835028,6798123.756223062,18470715.31140279,20984333.418296263,24742732.88686616,28821334.941821206,69563345.40626559,2.2451733625270208e-10,5.961466884864097e-11
15,184990,0.813024440302764,-0.0020082457091425768,0.0034991013137173946,224792.56412741312,309042.0321817717,425619.6225529363,829601.5841266948,1303795.4815813457,1611419.6101665508,2222837.1054693246,4734233.484719595,4.2178093444708515e-09,7.391061985031446e-10
16,195364,0.8136185693517665,-0.0020153055089654585,0.004091810286464765,635344347.6861293,689421757.4639137,358279816.66156256,1587523785.6043153,3326538624.971947,2468302279.1108956,1408428505.6764631,6795006802.9964695,2.5774796721594657e-12,6.021789830527254e-13
17,198784,0.8120621832511327,-0.0019135909066489512,0.0025322706525220955,4377.9206996855255,4537.18888025378,5351.539464414633,14076.132306161107,19003.92627028004,22743.313344690036,22124.34907744468,57985.23818965961,1.7989818491644353e-07,4.3670953704449386e-08
18,202546,0.8121570523845176,-0.0019156776224303865,0.0026269878464062588,56891.05289672111,38273.4250252412,22102.536041110416,109437.17444739894,137380.19101232872,115450.64087692306,107321.02996620788,332944.6830229838,2.4004529170925575e-08,7.890163082210606e-09
19,203002,0.8119089254755123,-0.0018935269911336395,0.002377881782074651,1920.4311436195633,2933.982334258104,2633.966254841311,6061.007035955565,10905.658782383678,14939.307893683546,14671.0588272322,35541.60119269978,3.9232453748500874e-07,6.690418276830662e-08
20,212464,0.8115521334641361,-0.0018547643087178834,0.0020191488290895957,2113.9120864716047,1720.3373303155795,5541.317034832093,6681.387262382262,7995.453790986252,8154.11927955673,24673.76165308933,35538.561951349126,3.022050286559298e-07,5.681571561206472e-08
21,219076,0.8113204712487827,-0.0018562275380258344,0.0017883670673325249,18.30792762071583,29.522928941087617,113.02756250076513,128.0703399742947,105.39060845713782,120.8835788901644,509.7247803668716,667.4432703178919,1.3963944092687441e-05,2.679429319110156e-06
22,225802,0.8110718425488663,-0.0018271640091479806,0.0015381742971017646,2.5172671457889786,2.590951290120958,6.050612777526555,7.98473659435807,15.962387163998514,14.635967474610881,26.63010932254978,49.24052112962873,0.00019263932866472042,3.123797762116338e-05
23,236062,0.8107285447232131,-0.0017977590679385956,0.0011936224476579574,0.08172979360679594,0.04321161568173765,0.10372144347061352,0.17166315065432575,0.6348531105607083,0.3757962936616886,0.6294302242495803,1.533845078921252,0.006953282886328518,0.0007781897038111749
24,284398,0.8103939663855513,-0.001769790994028502,0.0008578788856591563,0.056849318046666354,0.026345396698034658,0.023071893628573405,0.08828119970186889,0.33633966205292626,0.16684724992321565,0.17275397872501647,0.6341370970381628,0.009717571675014237,0.0013528287331966776
25,316660,0.8099983757558479,-0.001740363147962316,0.0004612059517939579,0.0018635691075508866,0.0013943863629100389,0.0028034158841584896,0.0054149191153276596,0.014604387022946341,0.01025765706712248,0.023942914024809046,0.04617413683740379,0.08517319316708762,0.00998840440522006
26,365338,0.8097055735720242,-0.0017176391100347196,0.00016754220958042912,0.001007582830163373,0.0005687539605267373,0.0015779110422547947,0.002913542447125835,0.0075969329192089735,0.0044953545998826895,0.0110618227857053,0.02252838021975364,0.057504640011580045,0.007436939892976526
27,413560,0.8095466261917277,-0.0017023258543630705,7.858976683059562e-06,5.053085981477575e-05,8.369005781634322e-05,0.00019874575051165075,0.0002697719618969146,0.0005902888439062688,0.0009076251659718318,0.001607752696771339,0.0028959309879053067,0.029131925452144058,0.0027137997127287
28,433396,0.8095457734590943,-0.001702237598551713,7.001691052919742e-06,8.11759703408322e-05,8.48083277367298e-05,0.00011558070553515772,0.00018944754066356747,0.0006774568630294346,0.0010340928716070926,0.0017634201772137258,0.0032597010748597055,0.03695846896927405,0.0021479549480533542
29,562216,0.8095423067920795,-0.0017018705913006674,3.5157250830156965e-06,4.4895144288631915e-05,0.000145827774938898,9.457350544692004e-05,0.00015100193397669487,0.00051110044945051,0.0006590044432061427,0.00122767242416176,0.002222708946694797,0.02328264937029417,0.0015817298473754895
30,651706,0.8095408078983124,-0.001701720665901701,2.009367244122882e-06,2.7439528700379e-05,4.647491485331862e-05,5.8609282670186385e-05,9.581373330191353e-05,0.000273029364148556,0.0002964129804937675,0.0005522056253112011,0.0009799297517086257,0.020971599528339765,0.002050521724255548
31,673936,0.8095405913658623,-0.0017017034997860296,1.7921814136507635e-06,8.203936792372952e-05,9.170136919748866e-05,0.00014587015451619865,0.00023593172702487302,0.0009982250326601395,0.0007048918252215104,0.001786693696672758,0.003256627204734586,0.007596186558926954,0.0005503182590396698
32,722386,0.8095400436647,-0.0017016534994980068,1.2422105686265877e-06,0.00011728574581713327,6.813427350145106e-05,0.00017680405105071953,0.00020710733345217253,0.0013779151888375892,0.0007128915325988574,0.002300935309989289,0.004001203994980239,0.005997907210337641,0.0003104591943287617
33,903760,0.8095394758924401,-0.0017015987271476723,6.718033980565707e-07,0.00011034121763323021,4.943245529768398e-05,0.00017602219533408754,0.00023206943897678375,0.0018578951167282727,0.0008275636827033069,0.0027007611776010236,0.00507715708415957,0.0028948378598173713,0.00013231881285543786
34,1205974,0.8095390225531186,-0.0017015517739968336,2.160542928033302e-07,9.823585128521686e-06,4.166217792714429e-06,1.235902141556492e-05,1.888719989634938e-05,0.0001568916832631536,5.6033062978440805e-05,0.00018950327369102258,0.0003763183570164153,0.011439191303581763,0.0005741263713954452
35,1474216,0.8095388181981602,-0.0017015328217038783,1.0850305194474029e-08,1.4841232893689814e-05,3.4865554465208725e-06,8.253566786059647e-06,2.210461405240789e-05,9.50565547658512e-05,4.036147585956461e-05,7.689170500851388e-05,0.00018626538309285152,0.0004908615535538875,5.8251860943293235e-05
36,1493596,0.8095388105796413,-0.00170153238236034,3.2383891462906985e-09,4.973009612630388e-07,1.3650045021656098e-06,2.372990045332469e-06,3.920871166195659e-06,9.602071436306607e-06,1.7813833508498133e-05,2.9902544325734676e-05,5.2915754689568465e-05,0.0008259361272083931,6.119895984265529e-05
37,1510582,0.8095388104963153,-0.0017015323712221719,3.1561370752581942e-09,1.331776464115652e-06,2.179643578123497e-06,3.872032161469815e-06,5.429297842168711e-06,2.3348926234306834e-05,4.1344087366972315e-05,7.062211595919297e-05,0.00012443641748363792,0.0005813158841176207,2.5363451785914626e-05


==> pics/lvm_adapt_arf.csv <==
,ndofs,avg_zsqr_real,avg_zsqr_imag,error,max_eta1,max_eta2,max_eta3,max_eta,l2_eta1,l2_eta2,l2_eta3,l2_eta,efficiency_max,efficiency_l2
0,72232,5.062043416358209,-0.00017254524857320366,0.0,1.674664956298528,1.781263938060188,0.8222618954280485,3.874413029152862,4.482739679777052,6.96703701085376,3.522406302118288,13.974591034150892,0.0,0.0
1,76564,5.062086058119969,-8.969565218806914e-05,0.0132042622518079,1.064743818001379,1.487870127446623,0.5673151280045363,3.0247131203133946,2.779915158578054,4.726420213632868,2.538382613533953,9.293365923005549,0.004365459376339065,0.001420826680150515
2,80668,5.0624509512639,-0.0008813882893741137,0.013202645911593144,79231.41806313342,109328.05288342066,52810.0764132213,187721.6437673725,164375.72982782067,208102.46903643192,119559.72863768574,468002.34418529214,7.03309732784679e-08,2.821064055688989e-08
3,83290,5.062170452837934,-0.0001194746005598932,0.012535299359882698,0.8789058432548666,1.5505974654429489,0.5447235321068981,2.1609217822223914,3.0480851227901242,5.137346843740007,2.794445385853663,10.121240573138959,0.005800903791617492,0.0012385141198155566
4,92815,5.062060996435992,-0.00020525755132097404,0.013113824437399765,0.2842272691203954,0.5015424603516526,0.335589271494241,0.8207961682098495,0.9191945427627409,1.596251889151185,1.1237228291903962,3.3758318835097643,0.01597695621070079,0.003884620114365904
5,100339,5.0618797681516625,-0.00015070055737343615,0.01317412458699372,0.14136208252380056,0.23359892043111152,0.13115743942336977,0.45179409224849276,0.5717432526142762,1.0316453504425849,0.6196618953121064,2.0329958286727807,0.029159576924586646,0.00648015327980004
6,107014,5.061679262966624,-0.0002160040904186513,0.013360991508441574,0.7557781350262397,1.0867600619663205,0.6949245957475433,1.8885456928477264,2.7287775158399556,4.146682334749433,2.8825386024590123,9.07603502732874,0.007074751518611455,0.0014721176668237236
7,114082,5.062085760835744,-0.000448331024835495,0.013513840975924698,0.5369176286522193,0.6732713522205422,0.5158883904990353,1.2911050863859055,2.4393440156843487,3.2226275368889747,2.4826654849616476,7.770519979986339,0.0104668792017178,0.0017391166885524765
8,126622,5.062183806155995,-0.0004942057670884079,0.013047166939113333,1.12800872865928,1.2518697717419103,0.7069009784191168,3.025252995895305,3.6039602708518927,4.3741602297557565,3.948469523449296,11.387195210675687,0.004312752340652456,0.0011457752938916332
9,129928,5.062296201332815,-0.00017053841754036898,0.012938920136915732,0.2529886632680973,0.39358818898643794,0.2369200968669173,0.6124022739671723,0.9314245948677815,1.5544214794509454,1.0965568048673622,3.182257707105079,0.021128138622178466,0.004065956100295332
10,138478,5.068246711289892,-0.020029277084250376,0.012978505619023356,225.01838824896933,227.8650963764776,193.14577671164648,627.9362579621029,1067.6724502946975,1112.2024277404148,1097.5641196762301,3159.660879008858,2.066850807619176e-05,4.107562841710575e-06
11,147256,5.062414767304384,-0.00020557758619059352,0.015157169295175799,0.21669517164216254,0.22633517376538098,0.11743825410582007,0.5181752542403648,0.7971762422916752,0.8989463179709665,0.7457325077548121,2.297491239209469,0.029251048117679652,0.006597269681163679
12,151018,5.061876723628917,-0.0008269561683943398,0.012856794255859887,0.44081640624598467,0.523843999218429,0.3125531134555471,1.2772135189199607,1.5525414245817093,1.6538042493226546,1.6573963666482836,4.593881784964284,0.010066284192428427,0.002798677645110505
13,153070,5.046623616326674,-0.01706891936979193,0.013083484101245527,167.90592059976674,165.30667953381564,120.51159380176452,453.7241939353469,489.1549623963653,488.6240732034502,510.6918803123787,1418.5953823499344,2.8835764713727936e-05,9.222844134437015e-06
14,153754,5.062492249305709,-0.0003124457929969572,0.029455382888190395,0.42920530572411897,0.6766798946753203,0.6217376031830788,1.0594198243756978,1.8864026964220721,2.2907116259213103,2.3011055102115585,6.026505952951956,0.027803314805391777,0.004887638561737801
15,162988,5.062270768688928,-0.0005875799895442897,0.012739772742948005,0.1986656266255295,0.2730101320799232,0.3519040324352374,0.6947322325709938,1.242948515603219,1.4532032501137153,1.4846822539928437,3.9471460903940923,0.018337673344738823,0.0032275908849565883
16,173248,5.062114057352348,-0.0002498066314507647,0.012820706629434062,0.07926616215259574,0.08198329068076368,0.06478681811968703,0.19781723030027193,0.3336623719052423,0.4163892175003132,0.37541111343939226,1.023675956890604,0.06481086915418428,0.012524184575338384
17,177238,5.062311343091573,-5.143745386257905e-05,0.01310693196769595,0.03219909573540488,0.17488818758345173,0.12783827473713869,0.1905457817588374,0.17065459826176163,0.46479403904966254,0.35776793401241247,0.8116666917639793,0.06878626147853865,0.016148170302776516
18,182824,5.058291889834953,-3.9651266684778295e-05,0.013018662013342529,0.004664786884186033,0.02330938078084294,0.07438904944202512,0.07966811300638645,0.02733057881562653,0.0700881761751896,0.1138122248921792,0.16487548517368739,0.16341120081881333,0.07896056833208451
19,183964,5.058766932534292,-3.9194390917151125e-05,0.016703330894317515,0.0016632745302287459,0.01100590003715982,0.01155360602391759,0.012011555654624168,0.010703046277084112,0.028949298066189195,0.034770719571126894,0.058190303991335,1.3906051284778524,0.2870466340372577
20,193426,5.057666749371009,-4.257280295971692e-05,0.016260265209101718,0.02238208485315385,0.04953638256591129,0.13560951293749407,0.13944959017449182,0.12360062693592612,0.22482012547372,0.2507881359245869,0.5062709075434406,0.11660317673759685,0.0321177159635753
21,194224,5.05771644515146,-4.2067075069120396e-05,0.017288183032585287,0.013409362188793203,0.029115655780938443,0.020091963254204377,0.03557322283758143,0.06961992248757334,0.12734134567679575,0.11788390391542808,0.27352498840394607,0.4859886637631589,0.06320513212874658
22,218848,5.057144350529116,-0.0002982774131795652,0.0172416805278776,0.1414483722386754,0.12951882183713076,0.2130141093875308,0.3952220402278597,0.550404564593449,0.6501805052302987,0.8352340955283715,1.9136010167739994,0.04362530115460452,0.009010070739272544
23,226486,5.057443863203303,-0.00017408089585650065,0.017696244257150762,0.058864395615274547,0.04566448057618187,0.05980959449167757,0.12454928495661598,0.23579079839118608,0.28499054930128614,0.2887448292142568,0.7533223340944236,0.1420822629637325,0.023490932707343128
24,239254,5.067107509563098,-0.013833384390811346,0.017453629925415,153.74242880186168,132.14839959489044,128.4030041727714,401.77232310042973,917.545612259211,755.1001928282483,623.055384554797,2173.1144809437565,4.344159346449599e-05,8.031620091103119e-06
25,245866,5.057463907146713,-1.2930611888756196e-05,0.0103966463336573,24.859819984970496,23.569508396604004,24.328117201565604,55.34009678542959,114.68698856196741,122.49346443428412,109.82628899453928,319.6795203985029,0.000187868235467102,3.252209062594048e-05
26,256240,5.057511503522866,-1.3832442246186538e-05,0.017488946049125625,0.05461541886569702,0.1022274188895233,0.03684687043457331,0.11229839534759625,0.22621342528954774,0.26868557676102134,0.21073405435266956,0.6151916794026213,0.15573638425546724,0.028428450245146644
27,263308,5.0575312351046335,-1.2055028588674014e-05,0.017443894375048098,0.022573885997428378,0.03399242102223344,0.019468445615678082,0.04400268826446411,0.06680229213671801,0.1406519682851207,0.09767092413271786,0.27242582537607085,0.3964279243624194,0.06403172074808852
28,275392,5.057446613358222,-9.726171208805642e-06,0.017425956970300194,0.005171085094699687,0.008597295639712472,0.025960324117669378,0.027625340540532003,0.009322677148380011,0.023552352072761712,0.0720299862029378,0.08287353359190804,0.6307960962411582,0.21027167800169322
29,282574,5.057363192928124,-9.83167744398923e-06,0.01750629762490829,0.005882753014539165,0.007363495879895201,0.016579581170070603,0.01684414241926463,0.010348209101780172,0.025014301785824034,0.060025554174848325,0.07250434778098695,1.0393107104631432,0.24145169442513104
30,290098,5.057362873033506,-9.831709351741233e-06,0.01758472346361781,0.005703335422243068,0.009609574872107316,0.0075448238938827395,0.010035019667816421,0.010553430610214496,0.02654848864717133,0.03782227442923957,0.05591791804000299,1.752335724863026,0.31447385882711004
31,304462,5.057363416474272,-9.843632566904626e-06,0.01758502442010526,0.0022133126898891903,0.0030235964052847796,0.0035935406609152827,0.0037328351602759066,0.0060755401886811245,0.014876781699765022,0.021266737550235306,0.032168441999078645,4.710903017428043,0.5466545262157528
32,336268,5.057331148184612,-6.748815886844352e-06,0.017584509093169727,0.0008430341384430581,0.0016534021656535128,0.0013234424855235302,0.002189487735763802,0.004480505437650775,0.010449604717766682,0.011102737854164277,0.021416042271684834,8.031334821355086,0.8210905110333594
33,372748,5.062333155196528,-0.0005239557886025409,0.017615918671883585,2.849411989039672,2.136878930779412,1.8932181055328487,6.4399549406594385,12.632693147553745,8.03209348371458,8.698972285735337,28.163498004010744,0.002735410237215068,0.0006254875963694181
34,378106,5.0573364948608726,-6.050477454258445e-06,0.012791062167257741,0.0009322855055925699,0.002320259716753084,0.001734105971598597,0.0042163652378596,0.007252071002335187,0.01477155015726815,0.01367831004641078,0.031080014948000802,3.033670340606216,0.41155263884712245
35,391900,5.0573279398307225,-5.85427921508822e-06,0.01761112405676637,0.0010757878705386216,0.0013381252190490128,0.001242157628815435,0.0018455799479186728,0.00422914638041923,0.007078190501349043,0.011209875822192222,0.01847316677243283,9.54232520602918,0.9533354120446275
36,431800,5.086603163765092,-0.005738053021977127,0.01761924044056278,10.505444969751826,17.544080008701503,23.587024800804652,37.97867859476702,53.958403851864745,59.03605804521821,113.33858664457956,217.53585482334395,0.000463924525351719,8.0994650076747e-05
37,444568,5.055027495137035,5.239747605178867e-06,0.012697804850168047,0.00024155991923914262,0.000204475321068366,0.00043578558672227694,0.00045264205372238836,0.0009693422679924123,0.0013438665384212485,0.0032472554085481143,0.004371366309345597,28.052640592594578,2.90476797220614
38,492448,5.05727093654128,-3.244534287468044e-06,0.019802591548039778,0.00014754239242854823,0.00018869835194590696,0.0002854435617901813,0.0002962475605255625,0.000774071511148709,0.0012279746956105058,0.0023282449146170723,0.0035126674095810207,66.84474131334174,5.637479794991967
39,551500,5.057240311530678,-2.8478255545967112e-06,0.017673771177473672,0.0009603707868228802,0.0006948024027546341,0.0006262537173584286,0.0011376100611797395,0.0031130111839572597,0.0042192994712608916,0.00823561638850478,0.012655782708766366,15.535878048709751,1.3964976789014767
40,592312,5.057219122975658,-3.2788852927937237e-06,0.017702735553984283,0.00039325940905958213,0.0006851679399416815,0.0005969881926589431,0.00108292089919582,0.0031868497072189616,0.004487855390221844,0.007761032222297088,0.01296492661900651,16.34721018601671,1.365432761341832
41,649540,5.057173571752271,-6.255559815067714e-06,0.017722540937146068,0.0005103624463130014,0.000664285638611742,0.0006642937848787274,0.0012182436641592184,0.00369147311068569,0.005021882343690396,0.006126937632151875,0.012989555464803838,14.547615931479056,1.3643685486517692
42,687958,5.057141633045244,-1.115654106984927e-05,0.017764441279179057,0.0008961451273792819,0.0011023675061344862,0.0010076681711244464,0.0019288647955122704,0.007498384813279414,0.00942720226341242,0.0101343219609269,0.024155615213781317,9.209790816085247,0.7354166359233959
43,767188,5.057053695952213,-3.9515008481442894e-05,0.017792888755527866,0.0017310629496595346,0.001828800246741229,0.0015351393539555058,0.0032408286694152657,0.013160497826193447,0.014562235002793047,0.014077042237897765,0.037399695127912184,5.490228139316661,0.4757495667992399
44,818602,5.085070001945537,-0.006646249189321029,0.017866342689978484,1.728665043361118,3.2684770917937525,4.255886417506175,6.856035528324278,13.858543799956019,17.00962596169736,20.25485227488959,46.24175364799073,0.0026059291286002566,0.00038636819066127274
45,828520,5.078047422922566,-0.004550861900499878,0.011183080836914772,1.311036669787006,2.021991752535897,1.7129684333007538,3.017713819928212,9.153192478676043,10.375629808171752,14.49914205533717,31.342035405907456,0.0037058122486846035,0.00035680774053388205
46,869446,5.07335254006529,-0.0020388806828427115,0.004376071140883628,0.6163861243451572,0.9067473142837762,1.068166172240567,1.9774287773574417,5.826299644519229,5.408061699634951,10.600556823373728,20.841792304728695,0.0022130107496117447,0.00020996616206998484
47,910144,5.063234862185025,-0.0017578839753053118,0.003968948647881189,0.2217475066679947,0.1859567913152251,0.2717326616037563,0.45138170919199694,1.6740798301871427,1.5595943322765555,3.0363827504638894,5.974703686603212,0.008792887631592049,0.0006642921316383554
48,982306,5.057508748740873,-0.0016889134085866166,0.011473293504724579,0.08953692145234556,0.11228430625000066,0.15989558981186303,0.2482450519482565,1.076544596505949,1.1062956879196582,2.0650329540729606,4.028151922465831,0.046217612051804524,0.002848277256062678
49,1086844,5.076257209348026,-0.005977682569974849,0.01694802148619416,0.6254275331990644,0.8408281171588815,0.7532548554539551,1.5774504673562775,4.24368620656311,6.719147564017531,6.277041540260125,16.06352482243257,0.010743932590541582,0.0010550624270537683
50,1133128,5.075893502501609,-0.005968400284123505,0.0023497694673950383,0.1594608984274629,0.187518496029743,0.16677503182398692,0.34823033401830233,1.5002781389273334,1.7826528618207609,2.400273308388149,5.307100445242783,0.006747744920095154,0.0004427595617681104
51,1220452,5.074963906848648,-0.005966184501044135,0.0019860460523002045,0.14302059843117218,0.1375183449405663,0.11385061779351553,0.2754642717041566,0.7919762975776089,0.9041707278034745,1.4213004019342261,2.9323997620437696,0.007209813599468102,0.0006772767062687275
52,1238920,5.074790966082204,-0.005966217516434625,0.001056453700024442,0.07501493633208997,0.04910086241872291,0.05804758387614803,0.12078874791387736,0.5263478093039375,0.6636920050229929,0.8549546030809736,1.9085891237507115,0.008746292334925897,0.0005535259982768453
53,1328296,5.074499935260192,-0.00596802828351263,0.0008835134906091766,0.03031040666832077,0.05214973159336152,0.0492834445444088,0.08651530463371405,0.46973310428472764,0.577995355877867,0.8332172907915445,1.7680227902516459,0.010212221922465278,0.0004997183834284311
54,1508428,5.074224952026319,-0.005968872848657753,0.0005924793242370739,0.04635909016030095,0.048470220111231886,0.04581842865639635,0.11146216538279105,0.5674845500150811,0.6709434380553295,0.8295918400227034,1.9046361759543076,0.005315519595392217,0.0003110721783598462
55,1608520,5.07406953028997,-0.005967469076140008,0.00031749552837845736,0.03706117735544549,0.03217981040604616,0.028882700984018274,0.05898232770197783,0.40686827080067234,0.45050095675444335,0.5435996311410822,1.2800048048047656,0.005382892482349606,0.00024804245045539794
56,1825918,5.073907456499144,-0.005968845201888187,0.00016207963288027605,0.05492545254655723,0.01940975801697475,0.020125542435677945,0.0748832809362089,0.30310339964682254,0.3099090817959102,0.41564315904580756,0.9435932850131277,0.0021644301752529703,0.00017176853147913312


==> pics/lvm_adapt_nanf.csv <==
,ndofs,avg_zsqr_real,avg_zsqr_imag,error,max_eta1,max_eta2,max_eta3,max_eta,l2_eta1,l2_eta2,l2_eta3,l2_eta,efficiency_max,efficiency_l2
0,236884,5.084646449859222,-0.0018674736540331294,0.0,0.5211754884912734,0.6149238225557503,1.1632668276847822,2.124022058893484,3.1656322086089235,3.3785801408639924,6.801346607664744,12.86506443011724,0.0,0.0
1,240076,5.04958109354499,-0.007941670245839676,0.014189840312965054,20.620015748065544,17.168163456526155,49.075746623709676,79.20579928342801,132.5747363791329,163.56724542063415,415.1305038003062,679.4646150670294,0.0001791515323541966,2.0883854726658902e-05
2,256150,5.074298876456458,-0.007205765099542192,0.022450509716150494,38.042216569676455,40.53180879975947,128.4534062493391,187.51283377073443,209.40990502547868,255.93555158646168,739.1223686536589,1146.5902021126274,0.00011972785683352195,1.958023858461789e-05
3,267436,5.070580882445062,-1.1258486135204742e-08,0.008108807298658599,0.00437823573002247,0.04348975917698222,0.03170908252179998,0.0462567655637197,0.01692417388938046,0.18335622715692532,0.052926561249369494,0.2099766753270393,0.1752999199109272,0.038617657347079656
4,279064,5.070580840135229,-1.124924392042565e-08,8.513895006495727e-07,2.053966517120392e-05,0.00015941475641828893,7.9694229117809e-05,0.0001727257903604721,7.679452014008555e-05,0.0006203879549731289,0.00021734765045497144,0.0007580110576074316,0.004929139411507427,0.0011231887610411366
5,286132,5.0705807335509645,-1.1529540573326832e-08,8.090800915470835e-07,7.347713860804541e-05,0.00019638784101319421,0.0005706162400713395,0.0005877607697367694,0.00019309064271546552,0.0007991762198452202,0.00114551500719568,0.001650343289148695,0.001376546604002565,0.0004902495722356259
6,292174,5.070580804841324,-1.1220754337942405e-08,7.024988657544656e-07,2.0989735639585208e-06,8.396958259286498e-06,8.377343016454748e-06,1.2116017433491964e-05,6.953544440467608e-06,3.5539184954481994e-05,2.2702248831392723e-05,5.504216518318903e-05,0.057981004864896275,0.012762922087393153
7,304828,5.070580330263219,-1.148528461258949e-08,7.737864725496414e-07,1.4329045466062645e-05,4.4846517918272035e-05,0.0001098141625841823,0.00011280838342888061,3.231861914761991e-05,0.00016808201429249198,0.00023180578025968463,0.00032411291962245283,0.00685929936259986,0.002387397803984478
8,310756,5.070580341190426,-1.2394130544795457e-08,2.9922726992207727e-07,5.189860875243518e-06,4.9004138379648384e-05,9.55544894200782e-05,9.834453468935482e-05,2.1035251319567622e-05,0.00016309719505189858,0.00018768164324933683,0.0002765060891419458,0.003042642591855862,0.00108217244275032
9,314518,5.070579909984943,-1.1955107283856347e-08,3.101669209683852e-07,7.172281265626007e-06,5.238606315612102e-05,0.00013612435348241042,0.00013909925222387994,2.574606737628864e-05,0.0001912228280580738,0.00023441462457889404,0.0003376804950706221,0.002229824503076208,0.0009185218734754498
10,316342,5.070579958130814,-1.1397670439648212e-08,1.211671708229141e-07,4.818111532306389e-06,3.517221851123788e-05,2.3959808221352622e-05,3.635774177609054e-05,1.6935921626952262e-05,0.00012821144774981884,9.232141743096909e-05,0.00018137132701099334,0.003332637422013808,0.0006680613348303389
11,336178,5.070580650195683,7.26535640938467e-08,7.304600412510497e-08,5.867602741883254e-07,5.189054035626035e-06,1.2805062496999397e-06,5.293092594634752e-06,2.515944688109742e-06,1.599061564451701e-05,6.173803090572178e-06,1.9950772270286498e-05,0.01380025057546636,0.0036613121104036345
12,338914,5.0705804239386225,-1.1272517474545156e-08,6.242786275173568e-07,2.4886513272736053e-06,1.588916953765046e-05,1.5087243814546226e-05,1.7436648620586972e-05,1.0238255661035996e-05,5.621966428644183e-05,4.6129783895208834e-05,8.44074119397304e-05,0.03580267292765699,0.007396016690609017
13,348832,5.070580338266026,-1.1217281576752712e-08,3.9289367508084713e-07,1.4781765013154665e-06,8.56184407303315e-06,9.330303176518513e-06,9.702484702512769e-06,8.106119683408414e-06,4.3426134516459075e-05,2.7916325839834117e-05,6.15747743603684e-05,0.040494129815952684,0.006380757041534962
14,365932,5.070580212082489,-1.1757505216940874e-08,3.072258413607259e-07,1.949119248254411e-06,1.0847651684969629e-05,1.655505380157825e-05,1.6957038953467273e-05,1.3381411539313157e-05,5.3895615878755104e-05,5.308949298742727e-05,9.237856638989395e-05,0.018117894415634765,0.0033257264468041785
15,375394,5.070580322678177,-1.1203873230734668e-08,1.8107162315058793e-07,1.4996225205731272e-06,9.760934048406217e-06,9.227951447104843e-06,1.0619792204310379e-05,1.2214460805999343e-05,4.84095014993133e-05,4.275415923217457e-05,8.122768572971649e-05,0.01705039229271306,0.0022291860407435485
16,396028,5.070580239807541,-1.0110489519144177e-08,2.91639116200219e-07,1.882947419438523e-08,1.3733318487857247e-07,7.351068761774884e-08,1.4428854275100645e-07,1.9301479465207006e-07,7.240066069928713e-07,5.188472763901793e-07,1.166343139824351e-06,2.02122157892668,0.2500457251749595
17,412558,5.070580163222301,-8.434070721127979e-09,2.0876126699790763e-07,2.591774465070419e-07,7.822248495801087e-07,1.0113123648475925e-06,1.0827000898022787e-06,1.2290022417486782e-06,3.8085433374195405e-06,3.5944179328456223e-06,6.78214985850417e-06,0.19281541487267387,0.030780987054737648
18,419170,5.070580359126528,-7.597776763194284e-09,1.321622172248339e-07,2.2388752188770668e-07,7.885702916839436e-07,5.974238085487041e-07,8.625365642456337e-07,1.6848318314151227e-06,5.0069085325048845e-06,4.235033963007423e-06,8.82958741050369e-06,0.1532250604824176,0.014968107917207268
19,454054,5.070580211176665,-8.95883207716849e-09,3.280620851416556e-07,1.4319028682224796e-06,5.591886643380892e-06,6.219604134328411e-06,6.43786286320676e-06,1.4227506085538503e-05,3.756563439492965e-05,3.87170548933968e-05,7.423291799884773e-05,0.05095822823697813,0.00441936130204053
20,503644,5.070580159762583,-7.8890304686218e-09,1.8011932095529222e-07,5.509753553425406e-08,6.070431269694705e-08,1.1593139921608021e-07,1.401672911168386e-07,2.2284901201915115e-07,5.628087968576134e-07,4.7489115584152844e-07,1.024754301765143e-06,1.285031047686803,0.175768299430445
21,506038,5.0705801637777554,-7.892850143082718e-09,1.2869917850093898e-07,4.951393409400653e-07,1.70837307117147e-06,1.2529682177657698e-06,1.7586032129041507e-06,5.504600629727898e-06,1.4838908864917936e-05,1.2019042017024479e-05,2.6504619590067338e-05,0.0731826130855326,0.004855726303242974
22,607156,5.070579615135799,-2.40888308004746e-08,1.3271433202686372e-07,2.5531158259850676e-05,1.9032866301797276e-05,2.8648511797488274e-05,6.539255214324811e-05,0.00014506525820308366,0.00012022010370555917,0.000148838950342101,0.0004003782604655899,0.002029502254876692,0.00033147237283196525
23,615364,5.0705798318946576,-7.87269065170452e-09,4.162654603410759e-07,3.9283618345150915e-07,7.852556118617077e-07,5.574340706874604e-07,8.374177965049685e-07,2.18167581140889e-06,5.188081410925604e-06,3.987647981750733e-06,9.009048822202448e-06,0.4970821758008891,0.04620526190458708
24,650932,5.070579728930948,-8.076850554689503e-09,1.9917056787012732e-07,5.459831189387045e-07,5.726989568460041e-07,1.6880776640823113e-06,2.097282707699618e-06,2.731908712105583e-06,5.192947168809644e-06,5.2099368315145625e-06,1.0344619681031863e-05,0.09496600870208166,0.019253541842174357
25,651844,5.070580094513762,-6.938260275978145e-09,3.0213446567648203e-07,2.9433529822352604e-06,5.148620745071587e-06,4.719066266491784e-06,5.81056356571563e-06,2.3217837608350218e-05,4.856663725754501e-05,4.096589869404567e-05,9.085322809832763e-05,0.05199744607548599,0.003325522625893835
26,776560,5.07058006878452,-6.892441252414561e-09,6.345055477086006e-08,5.342875925784822e-07,1.6247382725755553e-06,1.5768351310260005e-06,2.906647909305398e-06,4.091369463330577e-06,8.761007715932058e-06,6.034474329370353e-06,1.5612451727623012e-05,0.0218294601722239,0.004064099340566568
27,777700,5.0705800687844125,-6.8928985696986785e-09,3.77227471163351e-08,2.412053263433464e-07,4.5600710907769623e-07,2.3164976595854693e-07,5.066334721409108e-07,1.7904752894025258e-06,4.103589478989806e-06,2.394609823327635e-06,6.875420884600119e-06,0.07445766849341373,0.005486609147205552
28,847696,5.070580057785318,-6.994016279852613e-09,3.7722634121005594e-08,3.5653368021027713e-07,3.7787682872022727e-07,3.065069239196835e-07,5.148238776389908e-07,2.5421329314622012e-06,4.423318104017762e-06,3.5252572363801592e-06,8.645242164150596e-06,0.07327289148670331,0.004363398202705162
29,980962,5.070580045330937,-7.1517609501009185e-09,2.6723140603150958e-08,1.3418184156915885e-07,2.0779240538301416e-07,2.1699079685637634e-07,2.616654690320525e-07,1.2895387419547664e-06,2.3099788773229794e-06,2.2295805629736324e-06,4.66685360336456e-06,0.10212711941703523,0.005726157894450547
30,1135204,5.070580038346595,-7.239193324813223e-09,1.4267764671035331e-08,1.3484952479275448e-07,1.5072277952722717e-07,1.8306247970224025e-07,2.0142855303837199e-07,1.098123147421108e-06,1.873701175725619e-06,2.06964045835087e-06,3.9405815663181755e-06,0.07083288072032833,0.0036207256291781844
31,1311676,5.070580035576562,-7.282480754064786e-09,7.282887281081099e-09,1.3681566594044316e-07,1.8013750671011444e-07,1.0213233720124145e-07,2.384395360422954e-07,8.587719942863735e-07,1.6982757496044094e-06,1.1355847858326333e-06,3.0348164299993417e-06,0.030543958447349227,0.0023997785200743356
32,1351462,5.070580034942275,-7.294614716068309e-09,4.512516613812743e-09,3.02975433618728e-07,3.3781988343046536e-07,2.977609887320934e-07,4.2303859557616234e-07,2.4389597095884373e-06,4.482733045721936e-06,3.1765295465390368e-06,8.290022812447891e-06,0.010666914699985867,0.0005443310248841499
33,1545604,5.070580033078724,-7.32625496719571e-09,3.878121176072715e-09,3.047595626211356e-08,4.604097052700782e-08,3.584242102581651e-08,4.9616588318163364e-08,3.474153021242869e-07,6.098032364733945e-07,5.018085723557038e-07,1.193872352485253e-06,0.07816178636073279,0.003248354958551248
34,1843144,5.070580031064537,-7.349120191137895e-09,2.0143168191887555e-09,4.2275390577164927e-08,5.2839835923673195e-08,5.1087850662131874e-08,5.709999890200657e-08,3.3675013929684145e-07,6.266961740520513e-07,6.585786329249022e-07,1.2567144639700395e-06,0.035277002765721065,0.001602843666512282


==> pics/lvm_adapt_pbg.csv <==
,ndofs,avg_zsqr_real,avg_zsqr_imag,error,max_eta1,max_eta2,max_eta3,max_eta,l2_eta1,l2_eta2,l2_eta3,l2_eta,efficiency_max,efficiency_l2
0,36169,3.1375795985816044,-0.08705899738412545,0.0,306.4377618074541,285.86139551338965,745.1334733622163,1252.1055366101048,1350.9317315450119,1401.8883858941479,3558.1696378936895,6246.226620694749,0.0,0.0
1,49507,3.132189395070149,-0.08520334638591534,0.006047777975612818,32.1474321206709,43.69479969459071,88.08766240667435,144.60918669979017,121.89069209505652,105.28656660172973,260.87938657261924,471.11567410576083,4.182153370496477e-05,1.283714023544704e-05
2,54181,3.1320376057150514,-0.08515007398239333,0.00034857438447788593,17.728996480961143,17.787308635333737,33.69484015516673,49.158001066039496,76.40260082178293,55.579340354195,135.8849253638315,253.97620832603545,7.0908982651594515e-06,1.372468652774013e-06
3,76600,3.131900763541506,-0.08510476103977964,0.00018888182412133927,6.320468156690161,3.9219579920767464,7.26534438925101,16.117981337662663,18.938807310776568,17.599631157128364,34.53215000482996,67.97035039340301,1.171870224715931e-05,2.778885543889613e-06
4,82414,3.131875926650059,-0.08509591381098464,5.3872494800480043e-05,3.871161530986254,5.780416540935399,9.807026282694077,16.13589548396387,22.072574048523546,27.03605967143366,52.55336672102081,97.60216067421628,3.338674005047904e-06,5.519600634692878e-07
5,107998,3.1318691192209385,-0.08507296574845136,3.6925826685171784e-05,1.011598918183917,1.4803866579639235,2.515764441227528,4.487744323039346,5.38428838829453,5.80349587419391,12.033000459268731,22.09547458936774,8.228148492239326e-06,1.6711940961404086e-06
6,124249,3.131872566808929,-0.08506560504578559,1.4073965037904537e-05,1.962995741877398,2.0406087600060876,3.9007742255449225,5.978466353404392,8.79854382308493,10.349080125439551,17.62346220244707,33.533632448436215,2.354109600347625e-06,4.1969700298784223e-07
7,142831,3.131871862893364,-0.08506211811342881,6.433189068956389e-06,0.43428255292783985,0.6172918985899316,0.6985163784344015,1.1805556844029033,2.507606488802979,2.781259842133719,3.6474901056032056,8.085240624490583,5.4492889695500824e-06,7.956707001978334e-07
8,173395,3.131872421518697,-0.08505938688610144,2.927745984816714e-06,0.2689215858813837,0.4129087372643871,0.22719612862528607,0.4506663437481746,1.2390317515657925,1.4750212091858392,1.3340256579550547,3.3854592446514795,6.496482431917954e-06,8.648002451785872e-07
9,194257,3.1318722749231167,-0.08505928919968872,4.4153171416156315e-07,0.17532293838146584,0.291415705235897,0.1682228586433292,0.31447639467527344,1.2471551340726938,1.1965928282227853,1.2068825547713746,3.135319910547314,1.4040218014375493e-06,1.4082509177970537e-07
10,256273,3.131872079853373,-0.08505921651702213,2.6813060266283506e-07,0.07175236709118098,0.07137779136102354,0.0701139771625979,0.13015011759717218,0.4762189219038438,0.33499071732392044,0.512766566134547,1.175281218563557,2.06016412134737e-06,2.2814165531424687e-07
11,292525,3.131872044951174,-0.08505920562322969,5.99645593907839e-08,0.031544463897634926,0.0474335159402907,0.035475583702856806,0.05307902156450464,0.1789535583929162,0.2000364533965701,0.21851780561641834,0.5153603957656762,1.1297223954648743e-06,1.1635461297272163e-07
12,345991,3.1318720314911186,-0.08505919750399646,2.3617454083032127e-08,0.019169756986406584,0.03559903808623453,0.026264984913683488,0.03905916061225945,0.10871358980863144,0.16479993425275405,0.17269256822766718,0.3842209320769599,6.046585157700329e-07,6.146842119028935e-08
13,388627,3.131872025560994,-0.08505919546460414,8.002289975039004e-09,0.006474218051753725,0.011537770147194282,0.00969644492258032,0.0146038392616702,0.04180482049306344,0.07533655416958174,0.07349862016886434,0.16062445724423507,5.479579603455458e-07,4.981987246731202e-08
14,444601,3.1318720231163164,-0.08505919432573808,1.7338452590446043e-09,0.003137530903546465,0.0059934980890304366,0.004461870113689699,0.006681789585038548,0.021120885940932622,0.04538572977092167,0.041268914891692376,0.08972559034636542,2.594881561261558e-07,1.9323865714914612e-08
15,532381,3.1318720223952035,-0.08505919313271833,9.676375148131051e-10,0.0017474699499073023,0.002673089609527924,0.0022363541804472833,0.003238822261068717,0.012830996583926318,0.01883225795445409,0.022528861105094,0.04588735343539129,2.987621538990574e-07,2.108723738394554e-08
16,614119,3.131872022088896,-0.08505919291431377,2.286822242514767e-09,0.0012766790391597477,0.0015750986513351662,0.001260608498998093,0.0018678955845324251,0.009937821835017562,0.013268057671511641,0.015292828196502965,0.03258667672959066,1.2242773426155982e-06,7.017660197421098e-08
17,758557,3.1318720238401205,-0.0850591948489047,2.6566794372814365e-09,0.0005394650541994437,0.000782618453485814,0.0006539971300923135,0.0009077394452736171,0.005557107193876262,0.007278722498567501,0.00850276271063067,0.018053621382777565,2.9266982404633103e-06,1.4715493257301844e-07
18,937651,3.1318720238182762,-0.0850591947437892,1.2817226981383723e-10,0.00029819545502684017,0.0004042882091283818,0.00039556200960724124,0.0004734579697662692,0.003022596494599211,0.0036219615823424515,0.004428506958992748,0.008986084349067525,2.7071520176777617e-07,1.4263417172034169e-08
19,1103065,3.1318720238088593,-0.08505919474196585,1.52062484529829e-10,0.00016045078594252273,0.00019390542205344292,0.00017336158854063238,0.0002139756403935543,0.0013529010513887183,0.0019356209319414915,0.001966028335485645,0.0042254084415485164,7.106532512305997e-07,3.5987641581484974e-08
20,1282957,3.131872023834793,-0.08505919480480754,1.6148164149153396e-10,8.322097869820265e-05,9.250448346752248e-05,8.763233774572809e-05,0.00011066813118596584,0.0005946214567612841,0.0010634373650786134,0.0011230751908595984,0.0022623145023955046,1.4591521494131089e-06,7.13789534216155e-08
21,1453957,3.131872023934873,-0.08505919480619267,1.243440223568666e-10,5.384700161329786e-05,5.3804671283061e-05,5.189536573564215e-05,8.304202481622974e-05,0.0003906759472492937,0.0006907593377241798,0.0007827710788517007,0.0015298744926578647,1.4973626020323722e-06,8.12772700987011e-08
22,1581295,3.131872023953624,-0.08505919480978291,2.472065461145181e-11,4.747592533043854e-05,7.989036861818731e-05,7.000514991001126e-05,0.00010176383574161448,0.0006056721160784601,0.0009973251337777116,0.0011031029935211648,0.0022423486497802035,2.4292180450252764e-07,1.1024447341797159e-08
23,1803823,3.1318720239590845,-0.0850591948012003,1.0172434765710102e-11,4.278477492823663e-05,5.288047025731901e-05,4.6840205391977696e-05,6.155067668703268e-05,0.00042733173613036985,0.0007293428772895055,0.0007589262677088254,0.0015397622331040826,1.652692596286793e-07,6.6064971246911215e-09


==> pics/nanf.csv <==
,ndofs,error
0,236884,0.04256312117984318
1,240076,0.06735294800231531
2,256150,0.024325284606391277
3,267436,1.3317631093117022e-06
4,279064,1.25714373632849e-06
5,286132,1.290228950912601e-06
6,292174,1.1993687825620997e-06
7,304828,8.869439383754905e-07
8,310756,8.978755798452432e-07
9,314518,7.088312774771926e-07
10,316342,6.606828095966046e-07
11,336178,1.2095225217042625e-06
12,338914,5.342440327729938e-07
13,348832,3.9112359098529903e-07
14,365932,7.68766098656719e-07
15,375394,3.6849638669103083e-07
16,396028,2.277717434612013e-07
17,412558,7.19894506994589e-07
18,419170,9.157980709688259e-07
19,454054,2.0109992337198697e-07
20,503644,1.3758828964957841e-07
21,506038,1.4392054842770075e-07
22,607156,1.003806048673619e-06
23,615364,7.86906194581641e-07
24,650932,8.898700418812935e-07
25,651844,6.587476027303693e-08
26,776560,3.925217182667695e-08
27,777700,3.926807342764037e-08
28,847696,2.9382661522729542e-08
29,980962,1.569268921646828e-08
30,1135204,7.726943808124554e-09
31,1311676,4.63063697843836e-09
32,1351462,4.237315583598878e-09
33,1545604,2.583244623444031e-09


==> pics/pbg.csv <==
,ndofs,error
0,36169,0.006267845830469794
1,49507,0.00035806012819863053
2,54181,0.00020028102013884354
3,76600,6.004417074903475e-05
4,82414,4.247331572212358e-05
5,107998,1.728443462670374e-05
6,124249,8.129058803084838e-06
7,142831,4.389747103001835e-06
8,173395,4.487188943248924e-07
9,194257,2.7018480439703755e-07
10,256273,6.455637798666474e-08
11,292525,2.758939661375784e-08
12,345991,9.365065971566748e-09
13,388627,4.0012933413790895e-09
14,444601,3.725936379065992e-09
15,532381,5.2907488887224505e-09
16,614119,5.5380867084231306e-09
17,758557,1.9007635289766583e-10
18,937651,2.010732536960343e-10
19,1103065,2.0546750949241627e-10
20,1282957,1.5378267072693438e-10
21,1453957,3.4153002135776845e-11
22,1581295,1.2044553507555826e-11


==> siamart_220329/data.dat <==
d2_dof  d2_l2_err  d3_dof d3_l2_err 
5       8.312e-02  7      8.472e-02 
17      2.547e-02  31     3.044e-02 
49      7.407e-03  111    1.022e-02 
129     2.102e-03  351    3.303e-03 
321     5.874e-04  1023   1.039e-03 
769     1.623e-04  2815   3.196e-04 
1793    4.442e-05  7423   9.658e-05 
4097    1.207e-05  18943  2.873e-05 
9217    3.261e-06  47103  8.437e-06 










